Data-Driven Probabilistic Energy Consumption Estimation for Battery Electric Vehicles with Model Uncertainty

This paper presents a novel probabilistic data-driven approach to trip-level energy consumption estimation of battery electric vehicles (BEVs). As there are very few electric vehicle (EV) charging stations, EV trip energy consumption estimation can make EV routing and charging planning easier for drivers. In this research article, we propose a new driver behaviour-centric EV energy consumption estimation model using probabilistic neural networks with model uncertainty. By incorporating model uncertainty into neural networks, we have created an ensemble of neural networks using Monte Carlo approximation. Our method comprehensively considers various vehicle dynamics, driver behaviour and environmental factors to estimate EV energy consumption for a given trip. We propose relative positive acceleration (RPA), average acceleration and average deceleration as driver behaviour factors in EV energy consumption estimation and this paper shows that the use of these driver behaviour features improves the accuracy of the EV energy consumption model significantly. Instead of predicting a single-point estimate for EV trip energy consumption, this proposed method predicts a probability distribution for the EV trip energy consumption. The experimental results of our approach show that our proposed probabilistic neural network with weight uncertainty achieves a mean absolute percentage error of 9.3% and outperforms other existing EV energy consumption models in terms of accuracy.

==> Data/VDM.txt <==
c1,c2,c3
20.000000,1.000000,0.257693
20.000000,2.000000,0.256884
20.000000,3.000000,0.256074
20.000000,4.000000,0.255265
20.000000,5.000000,0.254456
20.000000,6.000000,0.253647
20.000000,7.000000,0.252837
20.000000,8.000000,0.252028
20.000000,9.000000,0.251219
20.000000,10.000000,0.250409
20.000000,11.000000,0.249600
20.000000,12.000000,0.248791
20.000000,13.000000,0.249267
20.000000,14.000000,0.249899
20.000000,15.000000,0.250531
20.000000,16.000000,0.251163
20.000000,17.000000,0.254839
20.000000,18.000000,0.261604
20.000000,19.000000,0.268368
20.000000,20.000000,0.274965
20.000000,21.000000,0.281544
20.000000,22.000000,0.289513
20.000000,23.000000,0.298398
20.000000,24.000000,0.307283
20.000000,25.000000,0.316169
20.000000,26.000000,0.325054
20.000000,27.000000,0.333939
20.000000,28.000000,0.342825
20.000000,29.000000,0.351710
21.000000,1.000000,0.258083
21.000000,2.000000,0.257274
21.000000,3.000000,0.256465
21.000000,4.000000,0.255655
21.000000,5.000000,0.254846
21.000000,6.000000,0.254037
21.000000,7.000000,0.253228
21.000000,8.000000,0.252418
21.000000,9.000000,0.251609
21.000000,10.000000,0.250800
21.000000,11.000000,0.249990
21.000000,12.000000,0.249367
21.000000,13.000000,0.249999
21.000000,14.000000,0.250631
21.000000,15.000000,0.251263
21.000000,16.000000,0.251895
21.000000,17.000000,0.254980
21.000000,18.000000,0.261745
21.000000,19.000000,0.268509
21.000000,20.000000,0.275135
21.000000,21.000000,0.281714
21.000000,22.000000,0.289610
21.000000,23.000000,0.298496
21.000000,24.000000,0.307381
21.000000,25.000000,0.316266
21.000000,26.000000,0.325152
21.000000,27.000000,0.334037
21.000000,28.000000,0.342922
21.000000,29.000000,0.351808
22.000000,1.000000,0.258473
22.000000,2.000000,0.257664
22.000000,3.000000,0.256855
22.000000,4.000000,0.256046
22.000000,5.000000,0.255236
22.000000,6.000000,0.254427
22.000000,7.000000,0.253618
22.000000,8.000000,0.252809
22.000000,9.000000,0.251999
22.000000,10.000000,0.251190
22.000000,11.000000,0.250381
22.000000,12.000000,0.250098
22.000000,13.000000,0.250730
22.000000,14.000000,0.251362
22.000000,15.000000,0.251994
22.000000,16.000000,0.252626
22.000000,17.000000,0.255121
22.000000,18.000000,0.261886
22.000000,19.000000,0.268650
22.000000,20.000000,0.275306
22.000000,21.000000,0.281884
22.000000,22.000000,0.289708
22.000000,23.000000,0.298593
22.000000,24.000000,0.307479
22.000000,25.000000,0.316364
22.000000,26.000000,0.325249
22.000000,27.000000,0.334135
22.000000,28.000000,0.343020
22.000000,29.000000,0.351905
23.000000,1.000000,0.258864
23.000000,2.000000,0.258054
23.000000,3.000000,0.257245
23.000000,4.000000,0.256436
23.000000,5.000000,0.255627
23.000000,6.000000,0.254817
23.000000,7.000000,0.254008
23.000000,8.000000,0.253199
23.000000,9.000000,0.252389
23.000000,10.000000,0.251580
23.000000,11.000000,0.250771
23.000000,12.000000,0.250830
23.000000,13.000000,0.251462
23.000000,14.000000,0.252094
23.000000,15.000000,0.252726
23.000000,16.000000,0.253358
23.000000,17.000000,0.255262
23.000000,18.000000,0.262027
23.000000,19.000000,0.268791
23.000000,20.000000,0.275476
23.000000,21.000000,0.282055
23.000000,22.000000,0.289806
23.000000,23.000000,0.298691
23.000000,24.000000,0.307576
23.000000,25.000000,0.316462
23.000000,26.000000,0.325347
23.000000,27.000000,0.334232
23.000000,28.000000,0.343118
23.000000,29.000000,0.352003
24.000000,1.000000,0.259254
24.000000,2.000000,0.258445
24.000000,3.000000,0.257635
24.000000,4.000000,0.256826
24.000000,5.000000,0.256017
24.000000,6.000000,0.255208
24.000000,7.000000,0.254398
24.000000,8.000000,0.253589
24.000000,9.000000,0.252780
24.000000,10.000000,0.251970
24.000000,11.000000,0.251161
24.000000,12.000000,0.251562
24.000000,13.000000,0.252194
24.000000,14.000000,0.252826
24.000000,15.000000,0.253458
24.000000,16.000000,0.254090
24.000000,17.000000,0.255403
24.000000,18.000000,0.262168
24.000000,19.000000,0.268932
24.000000,20.000000,0.275646
24.000000,21.000000,0.282225
24.000000,22.000000,0.289904
24.000000,23.000000,0.298789
24.000000,24.000000,0.307674
24.000000,25.000000,0.316559
24.000000,26.000000,0.325445
24.000000,27.000000,0.334330
24.000000,28.000000,0.343215
24.000000,29.000000,0.352101
25.000000,1.000000,0.259644
25.000000,2.000000,0.258835
25.000000,3.000000,0.258026
25.000000,4.000000,0.257216
25.000000,5.000000,0.256407
25.000000,6.000000,0.255598
25.000000,7.000000,0.254788
25.000000,8.000000,0.253979
25.000000,9.000000,0.253170
25.000000,10.000000,0.252361
25.000000,11.000000,0.251661
25.000000,12.000000,0.252293
25.000000,13.000000,0.252925
25.000000,14.000000,0.253557
25.000000,15.000000,0.254189
25.000000,16.000000,0.254821
25.000000,17.000000,0.255544
25.000000,18.000000,0.262308
25.000000,19.000000,0.269073
25.000000,20.000000,0.275817
25.000000,21.000000,0.282396
25.000000,22.000000,0.290001
25.000000,23.000000,0.298887
25.000000,24.000000,0.307772
25.000000,25.000000,0.316657
25.000000,26.000000,0.325542
25.000000,27.000000,0.334428
25.000000,28.000000,0.343313
25.000000,29.000000,0.352198
26.000000,1.000000,0.260034
26.000000,2.000000,0.259225
26.000000,3.000000,0.258416
26.000000,4.000000,0.257607
26.000000,5.000000,0.256797
26.000000,6.000000,0.255988
26.000000,7.000000,0.255179
26.000000,8.000000,0.254369
26.000000,9.000000,0.253560
26.000000,10.000000,0.252751
26.000000,11.000000,0.252393
26.000000,12.000000,0.253025
26.000000,13.000000,0.253657
26.000000,14.000000,0.254289
26.000000,15.000000,0.254921
26.000000,16.000000,0.255553
26.000000,17.000000,0.256185
26.000000,18.000000,0.262449
26.000000,19.000000,0.269214
26.000000,20.000000,0.275978
26.000000,21.000000,0.282566
26.000000,22.000000,0.290099
26.000000,23.000000,0.298984
26.000000,24.000000,0.307870
26.000000,25.000000,0.316755
26.000000,26.000000,0.325640
26.000000,27.000000,0.334525
26.000000,28.000000,0.343411
26.000000,29.000000,0.352296
27.000000,1.000000,0.260425
27.000000,2.000000,0.259615
27.000000,3.000000,0.258806
27.000000,4.000000,0.257997
27.000000,5.000000,0.257188
27.000000,6.000000,0.256378
27.000000,7.000000,0.255569
27.000000,8.000000,0.254760
27.000000,9.000000,0.253950
27.000000,10.000000,0.253141
27.000000,11.000000,0.253125
27.000000,12.000000,0.253757
27.000000,13.000000,0.254389
27.000000,14.000000,0.255021
27.000000,15.000000,0.255653
27.000000,16.000000,0.256285
27.000000,17.000000,0.256917
27.000000,18.000000,0.262590
27.000000,19.000000,0.269355
27.000000,20.000000,0.276119
27.000000,21.000000,0.282736
27.000000,22.000000,0.290197
27.000000,23.000000,0.299082
27.000000,24.000000,0.307967
27.000000,25.000000,0.316853
27.000000,26.000000,0.325738
27.000000,27.000000,0.334623
27.000000,28.000000,0.343508
27.000000,29.000000,0.352394
28.000000,1.000000,0.260815
28.000000,2.000000,0.260006
28.000000,3.000000,0.259196
28.000000,4.000000,0.258387
28.000000,5.000000,0.257578
28.000000,6.000000,0.256768
28.000000,7.000000,0.255959
28.000000,8.000000,0.255150
28.000000,9.000000,0.254341
28.000000,10.000000,0.253531
28.000000,11.000000,0.253857
28.000000,12.000000,0.254489
28.000000,13.000000,0.255121
28.000000,14.000000,0.255753
28.000000,15.000000,0.256384
28.000000,16.000000,0.257017
28.000000,17.000000,0.257648
28.000000,18.000000,0.262731
28.000000,19.000000,0.269496
28.000000,20.000000,0.276260
28.000000,21.000000,0.282907
28.000000,22.000000,0.290294
28.000000,23.000000,0.299180
28.000000,24.000000,0.308065
28.000000,25.000000,0.316950
28.000000,26.000000,0.325836
28.000000,27.000000,0.334721
28.000000,28.000000,0.343606
28.000000,29.000000,0.352491
29.000000,1.000000,0.261205
29.000000,2.000000,0.260396
29.000000,3.000000,0.259587
29.000000,4.000000,0.258777
29.000000,5.000000,0.257968
29.000000,6.000000,0.257159
29.000000,7.000000,0.256350
29.000000,8.000000,0.255540
29.000000,9.000000,0.254731
29.000000,10.000000,0.253956
29.000000,11.000000,0.254588
29.000000,12.000000,0.255220
29.000000,13.000000,0.255852
29.000000,14.000000,0.256484
29.000000,15.000000,0.257116
29.000000,16.000000,0.257748
29.000000,17.000000,0.258380
29.000000,18.000000,0.262872
29.000000,19.000000,0.269636
29.000000,20.000000,0.276401
29.000000,21.000000,0.283077
29.000000,22.000000,0.290392
29.000000,23.000000,0.299277
29.000000,24.000000,0.308163
29.000000,25.000000,0.317048
29.000000,26.000000,0.325933
29.000000,27.000000,0.334819
29.000000,28.000000,0.343704
29.000000,29.000000,0.352589
30.000000,1.000000,0.261595
30.000000,2.000000,0.260786
30.000000,3.000000,0.259977
30.000000,4.000000,0.259167
30.000000,5.000000,0.258358
30.000000,6.000000,0.257549
30.000000,7.000000,0.256740
30.000000,8.000000,0.255930
30.000000,9.000000,0.255121
30.000000,10.000000,0.254688
30.000000,11.000000,0.255320
30.000000,12.000000,0.255952
30.000000,13.000000,0.256584
30.000000,14.000000,0.257216
30.000000,15.000000,0.257848
30.000000,16.000000,0.258480
30.000000,17.000000,0.259112
30.000000,18.000000,0.263013
30.000000,19.000000,0.269777
30.000000,20.000000,0.276542
30.000000,21.000000,0.283248
30.000000,22.000000,0.290490
30.000000,23.000000,0.299375
30.000000,24.000000,0.308260
30.000000,25.000000,0.317146
30.000000,26.000000,0.326031
30.000000,27.000000,0.334916
30.000000,28.000000,0.343802
30.000000,29.000000,0.352687
31.000000,1.000000,0.261986
31.000000,2.000000,0.261176
31.000000,3.000000,0.260367
31.000000,4.000000,0.259558
31.000000,5.000000,0.258749
31.000000,6.000000,0.257939
31.000000,7.000000,0.257130
31.000000,8.000000,0.256321
31.000000,9.000000,0.255511
31.000000,10.000000,0.255420
31.000000,11.000000,0.256052
31.000000,12.000000,0.256684
31.000000,13.000000,0.257316
31.000000,14.000000,0.257948
31.000000,15.000000,0.258580
31.000000,16.000000,0.259212
31.000000,17.000000,0.259844
31.000000,18.000000,0.263154
31.000000,19.000000,0.269918
31.000000,20.000000,0.276683
31.000000,21.000000,0.283418
31.000000,22.000000,0.290588
31.000000,23.000000,0.299473
31.000000,24.000000,0.308358
31.000000,25.000000,0.317243
31.000000,26.000000,0.326129
31.000000,27.000000,0.335014
31.000000,28.000000,0.343899
31.000000,29.000000,0.352785
32.000000,1.000000,0.262376
32.000000,2.000000,0.261567
32.000000,3.000000,0.260757
32.000000,4.000000,0.259948
32.000000,5.000000,0.259139
32.000000,6.000000,0.258329
32.000000,7.000000,0.257520
32.000000,8.000000,0.256711
32.000000,9.000000,0.255902
32.000000,10.000000,0.256151
32.000000,11.000000,0.256783
32.000000,12.000000,0.257415
32.000000,13.000000,0.258047
32.000000,14.000000,0.258679
32.000000,15.000000,0.259311
32.000000,16.000000,0.259943
32.000000,17.000000,0.260575
32.000000,18.000000,0.263295
32.000000,19.000000,0.270059
32.000000,20.000000,0.276824
32.000000,21.000000,0.283588
32.000000,22.000000,0.290685
32.000000,23.000000,0.299571
32.000000,24.000000,0.308456
32.000000,25.000000,0.317341
32.000000,26.000000,0.326226
32.000000,27.000000,0.335112
32.000000,28.000000,0.343997
32.000000,29.000000,0.352882
33.000000,1.000000,0.262766
33.000000,2.000000,0.261957
33.000000,3.000000,0.261148
33.000000,4.000000,0.260338
33.000000,5.000000,0.259529
33.000000,6.000000,0.258720
33.000000,7.000000,0.257910
33.000000,8.000000,0.257101
33.000000,9.000000,0.256292
33.000000,10.000000,0.256883
33.000000,11.000000,0.257515
33.000000,12.000000,0.258147
33.000000,13.000000,0.258779
33.000000,14.000000,0.259411
33.000000,15.000000,0.260043
33.000000,16.000000,0.260675
33.000000,17.000000,0.261307
33.000000,18.000000,0.263436
33.000000,19.000000,0.270200
33.000000,20.000000,0.276965
33.000000,21.000000,0.283729
33.000000,22.000000,0.290783
33.000000,23.000000,0.299668
33.000000,24.000000,0.308553
33.000000,25.000000,0.317439
33.000000,26.000000,0.326324
33.000000,27.000000,0.335209
33.000000,28.000000,0.344095
33.000000,29.000000,0.352980
34.000000,1.000000,0.263156
34.000000,2.000000,0.262347
34.000000,3.000000,0.261538
34.000000,4.000000,0.260729
34.000000,5.000000,0.259919
34.000000,6.000000,0.259110
34.000000,7.000000,0.258301
34.000000,8.000000,0.257491
34.000000,9.000000,0.256983
34.000000,10.000000,0.257615
34.000000,11.000000,0.258247
34.000000,12.000000,0.258879
34.000000,13.000000,0.259511
34.000000,14.000000,0.260143
34.000000,15.000000,0.260775
34.000000,16.000000,0.261407
34.000000,17.000000,0.262039
34.000000,18.000000,0.263577
34.000000,19.000000,0.270341
34.000000,20.000000,0.277105
34.000000,21.000000,0.283870
34.000000,22.000000,0.290881
34.000000,23.000000,0.299766
34.000000,24.000000,0.308651
34.000000,25.000000,0.317537
34.000000,26.000000,0.326422
34.000000,27.000000,0.335307
34.000000,28.000000,0.344192
34.000000,29.000000,0.353078
35.000000,1.000000,0.263547
35.000000,2.000000,0.262737
35.000000,3.000000,0.261928
35.000000,4.000000,0.261119
35.000000,5.000000,0.260309
35.000000,6.000000,0.259500
35.000000,7.000000,0.258691
35.000000,8.000000,0.257882
35.000000,9.000000,0.257714
35.000000,10.000000,0.258346
35.000000,11.000000,0.258978
35.000000,12.000000,0.259611
35.000000,13.000000,0.260242
35.000000,14.000000,0.260874
35.000000,15.000000,0.261506
35.000000,16.000000,0.262138
35.000000,17.000000,0.262770
35.000000,18.000000,0.263717
35.000000,19.000000,0.270482
35.000000,20.000000,0.277246
35.000000,21.000000,0.284011
35.000000,22.000000,0.290978
35.000000,23.000000,0.299864
35.000000,24.000000,0.308749
35.000000,25.000000,0.317634
35.000000,26.000000,0.326520
35.000000,27.000000,0.335405
35.000000,28.000000,0.344290
35.000000,29.000000,0.353175
36.000000,1.000000,0.263937
36.000000,2.000000,0.263128
36.000000,3.000000,0.262318
36.000000,4.000000,0.261509
36.000000,5.000000,0.260700
36.000000,6.000000,0.259890
36.000000,7.000000,0.259081
36.000000,8.000000,0.258272
36.000000,9.000000,0.258446
36.000000,10.000000,0.259078
36.000000,11.000000,0.259710
36.000000,12.000000,0.260342
36.000000,13.000000,0.260974
36.000000,14.000000,0.261606
36.000000,15.000000,0.262238
36.000000,16.000000,0.262870
36.000000,17.000000,0.263502
36.000000,18.000000,0.264134
36.000000,19.000000,0.270623
36.000000,20.000000,0.277387
36.000000,21.000000,0.284152
36.000000,22.000000,0.291076
36.000000,23.000000,0.299961
36.000000,24.000000,0.308847
36.000000,25.000000,0.317732
36.000000,26.000000,0.326617
36.000000,27.000000,0.335502
36.000000,28.000000,0.344388
36.000000,29.000000,0.353273
37.000000,1.000000,0.264327
37.000000,2.000000,0.263518
37.000000,3.000000,0.262709
37.000000,4.000000,0.261899
37.000000,5.000000,0.261090
37.000000,6.000000,0.260281
37.000000,7.000000,0.259471
37.000000,8.000000,0.258662
37.000000,9.000000,0.259178
37.000000,10.000000,0.259810
37.000000,11.000000,0.260442
37.000000,12.000000,0.261074
37.000000,13.000000,0.261706
37.000000,14.000000,0.262338
37.000000,15.000000,0.262970
37.000000,16.000000,0.263602
37.000000,17.000000,0.264234
37.000000,18.000000,0.264866
37.000000,19.000000,0.270764
37.000000,20.000000,0.277528
37.000000,21.000000,0.284293
37.000000,22.000000,0.291174
37.000000,23.000000,0.300059
37.000000,24.000000,0.308944
37.000000,25.000000,0.317830
37.000000,26.000000,0.326715
37.000000,27.000000,0.335600
37.000000,28.000000,0.344485
37.000000,29.000000,0.353371
38.000000,1.000000,0.264717
38.000000,2.000000,0.263908
38.000000,3.000000,0.263099
38.000000,4.000000,0.262289
38.000000,5.000000,0.261480
38.000000,6.000000,0.260671
38.000000,7.000000,0.259862
38.000000,8.000000,0.259278
38.000000,9.000000,0.259910
38.000000,10.000000,0.260542
38.000000,11.000000,0.261174
38.000000,12.000000,0.261806
38.000000,13.000000,0.262438
38.000000,14.000000,0.263070
38.000000,15.000000,0.263702
38.000000,16.000000,0.264334
38.000000,17.000000,0.264966
38.000000,18.000000,0.265598
38.000000,19.000000,0.270905
38.000000,20.000000,0.277669
38.000000,21.000000,0.284434
38.000000,22.000000,0.291271
38.000000,23.000000,0.300157
38.000000,24.000000,0.309042
38.000000,25.000000,0.317927
38.000000,26.000000,0.326813
38.000000,27.000000,0.335698
38.000000,28.000000,0.344583
38.000000,29.000000,0.353468
39.000000,1.000000,0.265108
39.000000,2.000000,0.264298
39.000000,3.000000,0.263489
39.000000,4.000000,0.262680
39.000000,5.000000,0.261870
39.000000,6.000000,0.261061
39.000000,7.000000,0.260252
39.000000,8.000000,0.260009
39.000000,9.000000,0.260641
39.000000,10.000000,0.261273
39.000000,11.000000,0.261905
39.000000,12.000000,0.262537
39.000000,13.000000,0.263169
39.000000,14.000000,0.263801
39.000000,15.000000,0.264433
39.000000,16.000000,0.265065
39.000000,17.000000,0.265697
39.000000,18.000000,0.266329
39.000000,19.000000,0.271046
39.000000,20.000000,0.277810
39.000000,21.000000,0.284574
39.000000,22.000000,0.291348
39.000000,23.000000,0.300254
39.000000,24.000000,0.309140
39.000000,25.000000,0.318025
39.000000,26.000000,0.326910
39.000000,27.000000,0.335796
39.000000,28.000000,0.344681
39.000000,29.000000,0.353566


==> Data/acc_analysis.txt <==
c1,c2
0.188786,0.695523
0.052110,0.746377
0.132632,0.624335
0.140769,0.577180
0.075091,0.711014
0.169538,0.341300
0.180456,0.529495
0.136454,0.541374
0.153837,0.557226
0.141580,0.426002
0.115078,0.542657
0.099536,0.493204
0.073560,0.729782
0.097840,0.610494
0.179683,0.488259
0.126042,0.654568
0.090713,0.496229
0.217019,0.446875
0.114266,0.556854
0.037461,0.729015
0.074805,0.709766
0.193419,0.542897
0.161787,0.578959
0.165586,0.547588
0.114757,0.551172
0.086429,0.639516
0.086989,0.648600
0.146881,0.579831
0.164338,0.559545
0.125211,0.654296
0.050105,0.723513
0.184118,0.564794
0.082245,0.741923
0.079698,0.727964
0.172474,1.069998
0.123213,0.690954
0.165097,0.595470
0.112694,0.651018
0.144352,0.470794
0.161631,0.573528
0.163928,0.583385
0.088538,0.706488
0.136017,0.619113
0.156876,0.680474
0.088789,0.691452
0.149911,0.612559
0.141593,0.420483
0.159983,0.859963
0.082121,0.656318
0.101031,0.753771
0.084558,0.671835
0.157418,0.574793
0.132187,1.385257
0.092722,0.728776
0.092239,0.521628
0.079767,0.687897
0.076306,0.737086
0.105103,0.827701
0.081208,0.458278
0.127026,0.463373
0.111988,0.618866
0.120634,0.653136
0.129837,0.434643
0.105945,0.550944
0.097762,0.689595
0.084960,0.432258
0.084543,0.480093
0.084777,0.661681
0.181253,0.574234
0.140927,0.471582
0.089203,0.738204
0.041638,0.466960
0.113278,0.704188
0.038208,0.670639
0.111795,0.614642
0.034839,0.737405
0.154433,0.784971
0.117365,0.563303
0.154680,0.333692
0.158265,0.671539
0.129353,0.742828
0.163722,0.582001
0.128110,0.565402
0.150223,0.593832
0.088177,0.446747
0.110242,0.635224
0.190313,0.530773
0.079701,0.674798
0.201028,0.583161
0.156887,0.678135
0.087938,0.620995
0.172259,0.529813
0.199179,0.604033
0.148432,0.574060
0.068446,0.722551
0.167921,0.502843
0.098846,0.630762
0.155880,0.672442
0.089538,0.617017
0.106532,0.777202
0.093919,0.624392
0.225490,0.395448
0.091058,0.619613
0.057184,0.778383
0.153426,1.103247
0.165708,0.525802
0.083225,0.685204
0.187706,0.530070
0.178784,1.448302
0.083121,0.660751
0.169198,0.658440
0.115003,0.542538
0.178607,0.574370
0.125872,0.457714
0.150547,0.593180
0.145946,0.925131
0.146172,0.563711
0.187705,0.522325
0.052559,0.657055
0.216585,0.510572
0.122012,0.570702
0.093327,0.735749
0.149618,0.671812
0.191695,0.530990
0.050997,0.727057
0.041234,0.476911
0.105819,0.569153
0.164667,0.646322
0.152560,0.681925
0.188445,0.841224
0.145686,0.634727
0.066949,0.685769
0.041658,0.649805
0.173308,0.577175
0.100191,0.604998
0.148424,0.656253
0.101283,0.612573
0.136588,1.427320
0.163245,0.866828
0.092292,0.656096
0.060144,0.698412
0.135974,0.687915
0.170925,0.596571
0.258435,0.777219
0.083983,0.703142
0.086925,0.442243
0.071728,0.666633
0.128719,0.442671
0.081389,0.756177
0.179434,1.136776
0.105947,0.668898
0.113677,0.540554
0.169451,0.646253
0.137102,0.857631
0.102228,0.537577
0.165000,0.649778
0.078950,0.537561
0.113974,0.697361
0.163652,0.564259
0.165913,0.644456
0.176762,0.632474
0.121514,0.556676
0.151857,0.583244
0.076102,0.735922
0.075309,0.669133
0.114818,0.782767
0.136145,0.846615
0.144044,0.671318
0.194307,0.889595
0.158033,0.548230
0.143226,0.420351
0.219026,1.570242
0.058955,0.766411
0.120091,0.576783
0.142487,0.571231
0.043605,0.700152
0.227719,0.603293
0.072520,0.694292
0.133580,0.419784
0.112962,0.566433
0.165434,0.582531
0.104331,0.652081
0.054573,0.711876
0.227657,0.448949
0.196658,1.364477
0.082204,0.725492
0.182520,0.681257
0.160445,0.934951
0.030836,0.769586
0.151006,0.686502
0.084380,0.497553
0.158805,0.581740
0.149024,0.368330
0.062444,0.683879
0.128325,0.684664
0.094129,0.475425
0.068188,0.704298
0.092364,0.497134
0.110175,0.691000
0.162119,0.498650
0.160301,0.671970
0.056475,0.587962
0.165464,0.441670
0.116168,0.552445
0.172735,0.568682
0.051799,0.419367
0.137016,1.202206
0.035595,0.727051
0.097450,0.621703
0.105724,0.654876
0.147081,0.645539
0.162207,0.923187
0.115003,0.542538
0.097751,0.624008
0.086281,0.688059
0.128761,1.734056
0.084397,0.623831
0.057347,0.695740
0.186244,0.656753
0.036994,0.658169
0.217776,0.408030
0.138667,0.514748
0.075794,0.744117
0.099196,0.611761
0.178756,1.110099
0.143863,0.983301
0.107987,0.579718
0.107293,0.685911
0.236710,0.601748
0.115373,0.551218
0.217442,0.425246
0.214442,0.606210
0.123658,0.652459
0.129385,0.792455
0.103746,0.818101
0.164891,0.608379
0.114193,0.753755
0.173320,0.533931
0.215677,1.071723
0.084623,0.656710
0.160814,0.655104
0.168600,0.627684
0.155201,0.589069
0.204712,0.697927
0.127897,0.619535
0.093087,0.719781
0.032776,0.733349
0.080802,0.798994
0.152382,0.681865
0.188744,0.843700
0.062156,0.650721
0.177273,0.709136
0.041582,0.693216
0.144803,0.651940
0.135666,1.124379
0.052138,0.569505
0.088618,0.449077
0.151322,0.683949
0.174320,0.598923
0.075533,0.700412
0.166268,0.601225
0.110447,0.738697
0.149687,0.582888
0.083499,0.584958
0.157411,0.575399
0.159430,0.864696
0.040828,0.721635
0.140268,0.809788
0.060584,0.717337
0.057113,0.796880
0.104857,0.619694
0.134684,1.494347
0.142887,1.380033
0.073106,0.771203
0.111648,0.653241
0.070329,0.715445
0.137194,1.251575
0.176112,1.087758
0.111111,0.698552
0.051505,0.690000
0.071071,0.710307
0.103665,0.679858
0.108627,0.629876
0.148094,0.683374
0.107673,0.667040
0.119026,0.587026
0.146157,0.538740
0.159930,0.689695
0.082787,0.593614
0.111969,0.749646
0.190048,0.841342
0.145752,1.478351
0.139899,0.832485
0.157682,0.496676
0.053844,0.755266
0.187594,0.603865
0.100328,0.556489
0.153170,0.589974
0.111903,0.534709
0.117346,0.635358
0.198391,0.556441
0.082332,0.726666
0.072838,0.646057
0.149785,0.690023
0.197854,0.553120
0.170939,0.843986
0.153548,0.557732
0.137295,0.646133
0.082014,0.710062
0.184292,1.825855
0.058775,0.706566
0.187895,0.654483
0.086836,0.845210
0.071914,0.641477
0.070738,0.522392
0.087282,0.624176
0.165451,0.593672
0.038100,0.753447
0.095745,0.595398
0.155332,0.571748
0.186564,0.579593
0.096015,0.636756
0.258185,0.777138
0.156854,0.545786
0.154273,0.554377
0.164019,0.682694
0.192954,0.613866
0.116381,0.608902
0.197858,0.916442
0.093099,0.695168
0.147076,0.419921
0.135510,0.406945
0.092976,0.635492
0.238241,0.449644
0.176384,0.551797
0.203076,0.517135
0.166999,0.573582
0.128523,0.580606
0.160786,0.677562
0.151049,0.570325
0.057580,0.899883
0.093314,0.693413
0.175752,0.625681
0.149771,1.849147
0.144294,0.646223
0.147019,0.577221
0.068165,0.722905
0.168616,0.483162
0.148522,0.584254
0.141386,0.549376
0.192005,0.431063
0.152579,0.636798
0.069977,0.537145
0.132138,1.355795
0.168467,1.219058
0.103562,0.590884
0.100453,0.689888
0.034479,0.725835
0.152302,0.683945
0.136918,0.857244
0.088257,0.832658
0.234910,0.437214
0.136962,0.868379
0.142260,1.039702
0.137033,0.574703
0.069616,0.724083
0.078327,0.675442
0.185893,0.886380
0.112362,0.596943
0.125165,0.684932
0.175290,0.647158
0.062413,0.684609
0.190030,0.645481
0.190978,0.432523
0.099658,0.918628
0.152650,1.117495
0.200456,0.164817
0.103047,0.919325
0.074634,0.676780
0.056950,0.494733
0.155047,0.751590
0.197341,0.563558
0.117740,0.548495
0.136079,0.574649
0.074772,0.674830
0.146376,0.579967
0.133145,0.459589
0.193430,0.989624
0.156099,0.496783
0.051154,0.568748
0.144423,0.685598
0.156893,0.584190
0.175323,0.585645
0.167090,0.622315
0.142161,0.702704
0.078335,0.749625
0.163045,0.648740
0.199725,0.545444
0.128773,0.570598
0.194137,0.564110
0.135747,0.650987
0.097557,0.623436
0.150247,0.671996
0.082646,0.645463
0.101867,0.728389
0.129238,0.456739
0.172122,0.874811
0.109932,0.665906
0.157960,0.628621
0.110883,0.660367
0.080440,0.644138
0.177424,1.097988
0.079919,0.758342
0.092569,0.660760
0.076490,0.825427
0.068184,0.799843
0.125812,0.596381
0.078033,0.648237
0.038523,0.664961
0.094081,0.622168
0.122622,0.666587
0.177209,1.014190
0.165623,0.532084
0.216087,1.283791
0.186431,0.544092
0.134841,0.606849
0.189361,0.612874
0.079068,0.696186
0.070915,0.533498
0.161524,0.614211
0.126607,0.607270
0.082530,0.730847
0.096157,0.738648
0.213559,0.444774
0.138135,0.664712
0.112374,0.675185
0.189064,0.598110
0.132850,0.729775
0.083760,0.569035
0.064701,0.879637
0.170449,0.853595
0.061480,0.796272
0.106617,0.694135
0.069921,0.757142
0.148505,0.682373
0.161111,0.687053
0.138751,0.588341
0.135430,0.875034
0.065005,0.647131
0.066250,0.564557
0.133624,1.155563
0.149699,0.672144
0.140350,0.496668
0.150249,0.673198
0.087771,0.644223
0.081250,0.676197
0.211707,0.553844
0.152100,1.662247
0.166838,0.640920
0.175515,0.672428
0.149145,0.847233
0.139628,0.565350
0.175567,0.551833
0.108351,0.590161
0.208703,0.512840
0.121997,0.655723
0.133153,0.634784
0.213693,1.066838
0.156739,0.650825
0.039469,0.473501
0.159885,0.542401
0.071601,0.660087
0.187290,0.572570
0.090419,0.650817
0.139257,0.877081
0.063913,0.658491
0.182525,0.817116
0.131235,0.702294
0.093149,0.634227
0.148928,1.063938
0.217451,0.618519
0.149987,0.606985
0.085997,0.671688
0.151858,0.623756
0.177784,0.539004
0.082827,0.654288
0.071557,0.758058
0.193028,0.934761
0.091699,0.630002
0.146563,0.672921
0.098749,0.554687
0.212568,0.383659
0.116340,0.616616
0.168847,0.881920
0.107515,0.803633
0.211531,0.575963
0.195170,0.851703
0.080367,0.679020
0.078438,0.541083
0.157120,0.504106
0.057582,0.735253
0.206394,1.164744
0.123870,0.627517
0.076299,0.657629
0.195749,0.567754
0.151196,0.682232
0.218009,0.447283
0.094936,0.581374
0.114869,0.543332
0.142771,0.810837
0.061308,0.824418
0.070049,0.715376
0.057572,0.709018
0.047602,0.643899
0.217265,0.441179
0.134303,0.456057
0.092302,0.689591
0.163928,0.583385
0.087409,0.625246
0.162179,0.645464
0.158461,0.667548
0.168674,0.602828
0.062373,0.698927
0.220470,0.444482
0.059680,0.665583
0.142339,0.886415
0.127191,0.544596
0.093919,0.619678
0.165630,0.496079
0.102703,0.690676
0.096626,0.482624
0.157469,0.593743
0.130658,1.404517
0.142136,0.646641
0.113214,0.485962
0.064585,0.727398
0.129628,0.650376
0.135392,0.873510
0.151964,0.489342
0.073005,0.666175
0.152086,0.611920
0.089578,0.656541
0.118840,0.554897
0.238367,0.610864
0.067144,0.715482
0.101208,0.472365
0.119906,0.592284
0.085576,0.611627
0.159746,0.550650
0.078861,0.734638
0.139025,0.625351
0.152288,0.544356
0.184136,0.641455
0.226308,0.601091
0.164911,0.594499
0.175119,1.353234
0.144565,0.599094
0.093167,0.702399
0.155560,0.676953
0.105367,0.557926
0.175107,0.597211
0.093497,0.749752
0.180375,1.317255
0.137618,0.655920
0.215418,1.569427
0.090899,0.618488
0.068439,0.757811
0.160689,0.668517
0.188284,0.761416
0.172514,1.112987
0.083455,0.612050
0.103536,0.557364
0.155442,0.586201
0.197294,0.654162
0.147436,0.587422
0.100629,0.561351
0.173338,1.274245
0.094337,0.501382
0.091992,0.480107
0.229963,0.596870
0.050984,0.656282
0.100669,0.538679
0.156432,0.684277
0.053745,0.755837
0.187938,0.830325
0.179051,1.379702
0.154171,0.805389
0.037850,0.717920
0.070636,0.727862
0.093918,0.621353
0.127683,0.577994
0.142689,0.616606
0.223497,0.437293
0.131598,0.610775
0.218460,0.416240
0.151288,0.442169
0.068091,0.548089
0.076415,0.680286
0.185323,0.833816
0.142149,0.748280
0.117444,0.872755
0.139345,0.653839
0.177573,0.677360
0.087060,0.725817
0.145232,0.911418
0.063088,0.687019
0.063032,0.782968
0.145719,0.574577
0.094370,0.639972
0.046336,0.430676
0.079833,0.648943
0.135860,0.591981
0.074637,0.672024
0.161061,0.593171
0.091282,0.657064
0.116582,0.675189
0.069711,0.720505
0.206000,0.595585
0.215022,0.556235
0.092289,0.724865
0.149526,0.577514
0.139507,0.814143
0.085365,0.663423
0.195145,0.904369
0.076983,0.644251
0.204131,0.819982
0.083413,0.619407
0.036567,0.750669
0.096856,0.622694
0.058867,0.796349
0.144963,0.647911
0.172205,0.623961
0.161365,0.582265
0.085194,0.650311
0.035807,0.643539
0.124654,0.638775
0.152629,0.692409
0.159099,0.605537
0.147705,0.718065
0.224123,1.155010
0.218325,0.613541
0.141107,0.412086
0.116347,0.546745
0.081747,0.717049
0.206803,1.166302
0.131562,0.586083
0.137903,0.809162
0.155251,0.582631
0.137994,0.648463
0.201963,1.327621
0.161026,0.560515
0.102025,0.621977
0.130473,0.459174
0.038604,0.470029
0.155792,0.599659
0.153939,0.557115
0.127458,0.562639
0.083885,0.663029
0.174093,0.604272
0.132387,1.274761
0.076263,0.765159
0.091475,0.490019
0.105803,0.644962
0.037553,0.463945
0.174087,0.609268
0.125087,0.816455
0.142741,0.650728
0.142982,1.042816
0.124487,0.384570
0.168272,0.664093
0.188896,0.576245
0.154146,0.617915
0.160601,0.597292
0.115277,0.600724
0.155367,0.822352
0.080976,0.658220
0.157934,0.576463
0.108906,0.540030
0.129536,0.650183
0.099232,0.501630
0.139760,0.878221
0.131937,0.574810
0.142021,1.026626
0.165389,0.610122
0.161629,0.622726
0.185316,0.539588
0.220397,0.426830
0.166295,0.636221
0.098692,0.646712
0.131591,0.780073
0.148126,1.197341
0.074286,0.741939
0.086547,0.725255
0.144485,0.923160
0.104901,0.558059
0.153494,0.557978
0.126506,0.647752
0.155152,0.800746
0.147898,1.027136
0.149955,0.538861
0.058077,0.787937
0.181032,0.604414
0.162300,0.563234
0.155611,0.498049
0.217871,0.436962
0.155671,0.681006
0.068201,0.598332
0.174875,0.640521
0.152118,0.677949
0.177896,1.318794
0.199186,0.560325
0.163840,0.574470
0.132333,0.710013
0.135117,1.093765
0.135092,0.853897
0.159206,0.571812
0.073349,0.685397
0.071610,0.545023
0.055845,0.728613
0.085642,0.592446
0.157613,0.562943
0.076042,0.516170
0.160864,1.077220


==> Data/avg_speed_analysis.txt <==
c1,c2
5.432595,0.477378
11.855128,0.695523
17.748068,0.567271
6.395577,0.364786
6.816899,0.540222
29.717306,0.746377
10.878763,0.467255
11.945675,0.624335
22.399429,0.577180
4.219034,0.671964
2.864147,0.695428
8.937524,0.590195
26.436443,0.517951
12.713833,0.711014
6.766929,0.482336
19.745335,0.341300
7.816453,0.605387
7.905057,0.766264
8.793393,0.585998
6.348281,0.382528
25.635549,0.750832
14.240344,0.529495
20.946405,0.541374
8.469412,0.645541
5.234940,0.680270
11.849741,0.597566
8.854747,0.557827
4.787000,0.516087
6.779932,0.371343
9.923278,0.633913
7.817331,0.828782
10.750180,0.441664
13.433600,0.560679
18.626918,0.557226
17.787270,0.426002
10.333685,0.469866
20.420481,0.542657
9.019356,0.543132
4.953497,0.845684
6.346798,0.511255
7.298391,0.587528
6.807446,0.575480
8.064955,0.478074
16.341025,0.493204
11.292061,0.340179
1.703873,1.295954
9.070662,0.554258
6.197037,0.635555
10.934804,0.380243
17.266381,0.729782
25.096499,0.610494
10.932336,0.569731
11.907664,0.425227
16.530390,0.488259
21.418801,0.654568
7.731171,0.450944
11.782736,0.520851
16.130264,0.395075
6.023467,0.535336
8.669556,0.581850
8.643613,0.750293
14.754316,0.496229
8.119512,0.473289
16.535189,0.488895
11.226369,0.446875
10.763887,0.817548
22.497340,0.517277
7.273591,0.489045
10.398183,0.364357
23.523717,0.556854
5.270262,0.848152
12.657810,0.304560
11.719759,0.392734
18.882829,0.548461
8.513318,0.451303
9.456311,0.536098
23.737091,0.729015
8.868518,0.505742
5.618195,0.403714
3.924086,0.862088
28.155471,0.709766
6.387685,0.541509
11.074861,0.379109
5.295625,0.659390
8.129003,0.838080
13.469525,0.542897
7.192281,0.485555
7.213650,0.913300
6.171871,0.463102
18.932801,0.578959
5.816450,0.561458
5.835955,0.662918
4.571267,0.923070
20.762510,0.743303
11.849741,0.597566
17.378859,0.547588
9.455648,0.594154
5.537532,0.494564
24.907737,0.551172
7.861207,0.644688
5.749326,0.353325
8.248763,0.699807
11.829806,0.639516
4.213831,0.892646
10.349702,0.367696
25.375841,0.648600
6.383396,0.561316
5.149922,0.624405
6.750997,0.222450
17.337885,0.652615
8.517811,0.805033
8.038072,0.455614
12.279401,0.309313
8.184465,0.574702
20.068666,0.552071
13.329251,0.425996
19.104677,0.846788
12.790126,0.627477
11.395809,0.514062
8.848080,0.397801
11.273438,0.510272
9.017732,0.382404
6.575764,0.314771
5.260068,0.686298
13.243975,0.577068
20.938209,0.579831
6.026149,0.725562
5.059521,0.576396
18.366069,0.559545
21.365990,0.654296
18.481211,0.598760
12.119616,0.573002
4.853449,0.960055
6.451373,0.543494
7.519359,0.316033
6.775379,0.633404
5.619190,0.505860
6.530104,0.722215
22.995255,0.723513
7.265843,0.582432
16.897712,0.395586
6.749895,0.637254
19.232041,0.600957
6.514261,0.491011
5.938390,0.509789
6.508222,0.540876
3.970531,0.833105
7.402675,0.496220
12.422233,0.396319
6.038100,0.520784
23.517777,0.622371
6.592153,0.832797
9.837525,0.456172
11.407442,0.564794
8.795271,0.636096
4.391446,1.214360
6.797849,0.392683
18.740347,0.545472
11.024423,0.398999
4.613034,0.760218
4.970347,0.361668
9.864223,0.744095
13.701085,0.612595
7.061390,0.603144
21.698654,0.741923
10.954660,0.482133
24.510345,0.727964
12.983100,1.069998
7.072490,0.997743
9.797249,0.575718
10.824693,0.634848
4.301295,0.908414
8.182783,0.636677
17.784512,0.690954
13.964194,0.782387
10.263671,0.436646
6.912495,0.304052
13.845207,0.595470
6.364241,0.541140
16.756084,0.475663
14.171360,0.651018
15.938209,0.470794
18.263363,0.573528
7.153065,0.491460
14.521225,0.583385
6.208663,0.386461
4.142055,0.968594
10.149516,0.706488
20.650175,0.839204
9.030389,0.625257
10.860013,0.753755
27.828422,0.631326
11.773468,0.619113
18.592783,0.680474
10.223226,0.716601
22.662950,0.691452
4.436408,0.962744
9.814887,0.258430
9.832717,0.764735
15.510063,0.443705
7.152438,1.121448
9.197187,0.608423
7.437275,0.543639
13.984474,0.472795
15.323199,0.971287
6.374842,0.658328
7.270286,0.524810
14.248881,0.714126
17.716586,0.326357
7.720264,0.858734
17.105046,0.612559
8.210548,0.643372
17.063417,0.420483
15.006270,0.228923
14.982330,0.859963
15.340349,0.806344
6.138345,0.252225
26.544667,0.656318
8.303438,0.848448
18.935044,0.753771
7.976281,0.819753
5.651510,0.396871
9.505981,0.411186
10.946908,0.650116
9.995634,0.527541
6.760556,0.492013
12.097398,0.671835
9.816019,0.559245
7.475907,0.911402
12.326996,0.484871
5.863437,0.518616
3.898222,0.729433
7.073941,0.451942
8.454068,0.820793
18.588957,0.574793
18.675230,0.518272
7.351099,0.897123
6.443655,0.585547
7.435114,0.310208
6.467887,0.539597
3.951171,0.866523
9.358466,0.643155
7.167016,0.601019
18.374173,0.571725
10.355902,0.516903
11.523644,0.390577
7.981591,0.421715
8.595602,1.385257
20.871889,0.728776
5.719873,0.522004
7.374682,0.318912
23.537280,0.521628
4.956969,0.812605
16.962410,0.512824
11.599510,0.437232
5.663488,0.619496
19.734374,0.687897
24.210347,0.737086
8.043571,0.341475
26.405895,0.827701
20.544009,0.458278
11.121317,0.393392
7.442428,0.621027
14.881488,0.463373
9.951897,0.610204
11.149998,1.243643
24.760819,0.618866
7.447157,0.496870
4.361703,0.889111
20.485683,0.653136
10.039255,1.076363
11.481590,0.434643
7.743558,1.067018
15.873230,0.550944
15.480312,0.410611
22.776624,0.689595
12.886258,0.449217
7.579309,0.365642
13.158024,0.663280
7.309818,0.590820
15.428834,0.539058
6.160818,0.306404
27.370853,0.692614
6.941842,0.460172
5.291761,0.614074
11.724372,0.419981
6.440436,0.453437
12.461226,0.508863
11.352438,0.382974
7.260855,0.376772
8.816981,0.483045
18.094911,0.432258
14.134646,0.505088
7.939029,0.569550
4.557383,0.702376
7.573984,0.516911
21.489907,0.480093
4.492999,0.917154
3.969317,0.307730
6.629149,0.536150
9.101027,0.514077
26.639313,0.661681
10.111514,0.527264
3.744758,0.729020
20.382867,0.574234
5.164838,0.775317
5.974664,0.500863
5.562589,0.666998
14.887064,0.471582
28.799449,0.588293
10.638646,0.479522
8.900437,0.462178
5.882463,0.439908
26.585747,0.738204
11.455946,0.707391
17.407317,0.355894
4.244343,0.898190
19.886448,0.466960
14.656168,0.546613
8.380928,0.226719
6.862314,0.404710
8.859260,0.610851
7.872922,0.822959
11.920091,0.704188
23.342797,0.670639
12.782108,0.359464
12.793471,0.586916
7.117119,0.536173
6.050995,0.552145
6.361664,0.454976
17.261336,0.529186
7.735072,0.355446
13.156250,0.515466
5.450001,0.796472
26.158867,0.574050
17.007190,0.676198
13.839733,0.691512
17.723835,0.283334
6.281416,0.791150
12.982810,0.469446
24.823731,0.614642
12.880403,0.327342
6.953176,0.324338
6.312055,0.646393
10.440824,0.430200
12.606064,0.573617
8.334338,0.561112
23.855973,0.737405
6.945481,0.598714
19.348320,0.784971
7.839895,0.827498
10.385143,0.492181
4.670933,0.928059
6.917905,0.454261
10.021365,0.467809
15.599748,0.563303
10.156169,0.518412
4.796120,0.779334
17.093379,0.333692
18.489303,0.671539
23.529260,0.667284
11.175769,0.395683
19.735465,0.742828
5.079747,0.706183
10.987313,0.496751
5.063938,0.756424
8.713134,0.618884
6.871169,0.613425
5.638187,0.381355
13.732458,0.692818
8.444904,0.648902
9.318375,0.379824
10.602634,0.621946
6.614550,0.933734
5.139854,0.637545
14.392282,0.365290
6.598806,0.453567
6.808106,0.516313
17.989600,0.651390
22.185968,0.582001
24.797768,0.565402
8.418956,0.419247
8.119726,0.517553
15.113938,0.593832
14.375628,0.551782
5.011792,1.007584
6.992102,0.669170
5.061777,0.893093
7.555072,0.897584
5.556023,0.472858
6.743839,0.584869
7.061458,0.607412
7.558801,0.552176
9.524253,0.646348
16.298534,0.446747
15.294842,0.635224
8.319726,0.809205
3.262743,0.307995
6.835586,0.304170
10.131781,0.444812
13.794738,0.530773
4.311229,0.910704
26.359226,0.674798
7.348094,0.454910
6.158319,0.942635
6.469886,0.563919
11.200314,1.297131
9.931468,0.587874
11.597368,0.395373
18.274542,0.566230
7.534010,0.666448
11.735047,0.583161
5.680346,0.585241
7.054231,0.461090
3.564207,0.829872
18.532476,0.678135
8.253283,0.554875
24.850896,0.620995
5.712307,0.196713
19.398407,0.496788
10.315459,0.713090
15.961529,0.529813
8.797844,0.536424
7.052581,0.534382
6.788009,0.579589
11.561281,0.273003
13.796297,0.483968
6.672046,0.537554
8.457794,0.809695
9.057109,0.391934
11.571154,0.604033
9.408689,0.576937
9.826976,0.556503
7.281905,0.550199
6.546870,0.522469
5.604414,0.550513
21.727287,0.574060
9.029372,0.537002
11.345396,0.430566
6.782268,0.534171
6.215457,0.320452
12.850533,0.299875
12.372619,0.665337
9.505023,0.450794
6.233017,0.641892
28.356943,0.722551
18.133707,0.569772
14.106591,0.502843
7.355467,0.549271
7.020303,0.615021
11.125133,0.812200
4.521160,0.723614
7.740578,0.481370
4.619486,0.810152
8.963693,0.354479
23.591286,0.630762
9.820796,0.467158
18.477431,0.672442
25.054536,0.617017
4.924980,0.910765
4.417749,0.880901
4.378610,0.900019
6.851389,0.401431
12.703020,0.571991
8.817942,0.450793
24.415362,0.777202
13.278999,0.491419
5.678025,0.485873
24.544492,0.624392
11.257819,0.815236
9.880726,0.594234
6.788856,0.793437
3.318792,0.949580
15.567893,0.684609
18.346737,0.632527
5.923733,0.476180
8.259181,0.504936
8.192097,0.278877
7.760964,0.534045
15.692449,0.467728
4.448237,0.791876
3.506328,0.814657
12.823077,0.348188
13.417307,0.395448
10.857658,0.455432
7.498933,0.651395
5.266948,0.507814
28.954833,0.627381
5.830189,0.567143
6.412966,0.518223
11.105043,0.411523
6.230321,0.817497
5.007628,0.352758
18.553492,0.510588
13.424490,0.277691
12.158877,0.444497
9.194005,0.634115
7.616074,1.014259
7.349079,0.443064
6.700446,0.526948
24.826575,0.619613
28.612094,0.778383
10.784228,0.482856
14.516644,0.621294
10.353543,0.581947
12.812886,1.103247
7.008927,0.893852
10.871571,0.493220
8.939422,0.392954
7.823185,0.627210
16.890861,0.525802
26.035089,0.685204
6.890490,0.571345
14.176013,0.538629
13.829460,0.530070
14.044857,0.451633
20.317508,0.720853
12.815340,1.448302
7.276793,0.507724
11.888063,0.507307
26.454181,0.660751
16.665342,0.590412
12.376770,0.329275
13.037742,0.381219
7.647286,0.477701
7.175375,0.713405
4.830860,0.642303
7.241355,0.407927
9.528429,0.569196
13.052669,0.474792
3.536160,0.706647
17.372551,0.453887
17.203847,0.658440
18.391982,0.461672
20.331392,0.563633
24.696756,0.542538
8.951776,0.559652
6.257052,0.539532
6.766485,0.412648
14.906724,0.609064
20.076178,0.574370
7.131943,0.601911
8.626536,0.736511
5.951984,0.607095
9.911702,0.575784
8.292137,0.453347
14.945660,0.457714
20.931515,0.515088
5.491103,0.623466
15.946249,0.593180
13.648913,0.925131
9.632627,0.596722
4.687605,0.911951
6.129586,0.566663
12.471562,0.819809
11.128309,0.541930
10.860563,0.529321
6.887440,0.809321
11.040264,0.417176
7.108096,0.615282
6.793222,0.616720
6.980216,0.535880
7.727609,0.665116
8.673271,0.467936
19.938769,0.563711
16.273166,0.522325
7.103096,0.496977
4.260819,0.916235
29.394564,0.657055
6.370028,0.367226
7.927934,0.846539
7.538490,0.797148
7.009030,0.794597
6.027627,0.561287
11.198102,0.510572
6.864891,0.439530
8.200214,0.528308
4.878844,0.592045
11.850315,0.537759
10.319208,0.530606
6.661577,0.578179
9.050197,0.254408
8.432932,0.541118
5.167362,0.521560
8.727745,0.527763
22.720971,0.704838
13.555521,1.745455
14.843376,0.570702
7.439040,0.431864
11.849741,0.597566
5.856325,0.514173
6.926883,0.457474
11.837867,0.425763
6.149921,0.323900
27.004048,0.735749
9.281862,0.640017
20.310984,0.671812
15.671427,0.316915
6.931849,0.706174
8.239650,0.810188
12.829414,0.357273
10.187930,0.559825
5.670686,0.618009
13.850307,0.530990
23.944790,0.538044
6.966919,1.014319
8.579724,0.588698
12.083233,0.511493
5.159699,0.350365
22.800485,0.727057
9.356861,0.631440
19.777243,0.694809
18.647034,0.573410
19.704191,0.476911
5.594576,0.757964
8.854582,0.723982
5.749343,0.517281
10.052720,0.632898
14.591752,0.311219
10.653523,0.536275
8.982450,0.657199
8.088280,0.253693
24.017182,0.603550
26.455769,0.569153
2.313951,1.138276
12.092982,0.575745
6.821223,0.659752
6.472426,0.627715
17.838262,0.646322
4.988929,0.795554
20.393395,0.681925
7.804961,0.455368
10.710323,0.354249
16.688993,0.415339
9.966642,0.607692
7.921932,0.685068
7.193323,0.554319
19.244154,0.516556
6.771669,0.616279
6.459009,0.508046
9.657511,0.841224
29.483796,0.700799
6.846934,0.869890
21.899906,0.339442
5.734364,0.612206
10.541281,0.540737
9.236218,0.489605
16.681906,0.529193
9.431300,0.523225
27.432042,0.557784
18.057468,0.634727
6.324722,0.521828
11.921541,0.478324
27.769833,0.685769
22.258734,0.649805
4.574993,0.808146
6.318965,0.591461
6.730286,0.614887
11.827761,0.456415
16.640765,0.577175
22.312833,0.604998
9.483314,0.817393
17.714126,0.445142
7.569380,0.751459
20.177898,0.501001
17.423188,0.656253
6.761317,0.378911
7.583785,0.822746
8.602126,0.752689
6.298008,0.542848
10.329037,0.580808
26.683922,0.612573
7.435513,0.868551
18.198969,0.587351
8.963064,0.661213
10.000795,1.427320
7.271804,0.319478
11.237317,0.496617
7.915625,0.866828
25.188840,0.656096
10.146858,0.722692
27.127846,0.698412
3.012400,0.714293
11.494465,0.389015
15.421984,0.687915
7.769332,0.302143
7.125743,0.595183
12.203148,0.596571
16.125821,0.599142
5.559419,0.394026
8.543549,0.777219
11.858001,0.542665
22.103787,0.703142
7.126185,0.458080
6.776782,0.820727
6.926853,0.494030
16.828757,0.516478
5.513344,0.564404
8.381314,0.461468
8.847576,0.589500
17.450377,0.471782
8.112887,0.855285
19.131295,0.442243
6.225391,0.564648
7.872599,0.637547
11.898182,0.419066
23.484966,0.666633
9.575321,0.447865
20.846403,0.484665
10.067633,0.511197
14.799266,0.442671
6.959664,0.714355
7.488786,0.655435
8.371976,0.458939
9.774576,0.585744
6.062282,0.567342
4.456005,0.905411
7.245098,0.590099
14.082894,0.589516
6.902757,0.493926
5.967999,0.544614
4.913713,0.522537
7.872987,0.749505
9.739287,0.591290
6.359098,0.357116
27.041548,0.756177
5.917994,0.251416
5.786682,0.452717
10.014170,0.586865
6.596536,0.462476
9.049762,0.733114
9.156945,0.615246
14.869939,0.640925
13.533658,1.136776
17.990369,0.461193
10.899024,0.399837
12.699183,0.546522
17.997866,0.533837
23.754246,0.668898
12.086619,0.515487
24.822882,0.540554
14.851097,0.646253
27.425297,0.672372
7.862095,0.620220
11.737357,2.247320
8.765047,0.467581
8.919296,0.610844
8.197938,0.443579
5.831880,0.352470
7.258993,0.396729
7.256410,0.453855
21.571131,0.857631
8.993152,0.673247
11.482428,1.342832
15.396048,0.569594
27.819755,0.582257
7.412171,0.102001
16.744684,0.537577
4.062037,0.821599
7.317487,0.694082
16.789118,0.649778
26.571129,0.657947
16.021181,0.537561
7.139577,0.658388
15.541334,0.697361
17.581625,0.564259
16.791978,0.644456
7.880492,0.635122
7.927463,0.402301
3.266466,0.339487
24.065486,0.702245
7.458583,0.574411
5.726332,0.751132
4.941196,0.839153
16.859369,0.632474
24.894697,0.556676
5.531726,0.641727
10.160701,0.785264
7.859469,0.540815
19.485375,0.583244
14.696367,0.706623
28.149605,0.735922
5.965418,0.857311
11.087501,0.520883
28.239200,0.669133
5.502178,0.490626
9.075947,0.631197
6.088171,0.661255
11.351333,0.674421
7.090731,0.306777
22.207705,0.782767
12.632762,0.304602
15.503742,0.518857
8.359939,0.518999
7.462039,0.623510
5.854600,0.570342
7.558929,0.462094
14.797897,0.846615
5.602524,0.458945
12.870572,0.671318
12.067228,0.520695
14.556568,0.889595
17.931028,0.548230
7.356056,0.510939
16.054282,0.420351
11.640597,0.495273
10.857930,0.896290
4.203986,0.886789
18.210105,0.567145
9.511775,0.733511
3.222157,0.469028
19.327191,0.696368
5.710402,0.461007
11.421483,1.570242
11.025446,0.758366
10.479926,0.512664
7.010172,0.542700
22.854185,0.766411
7.418282,0.607079
9.741685,0.450476
20.589354,0.854346
5.774690,0.429984
7.238072,0.823063
4.154788,0.847859
6.804888,0.547303
11.925450,0.571018
5.805941,0.523347
9.418106,0.539312
5.752684,0.366525
22.480452,0.576783
20.467337,0.586004
7.666790,1.043592
9.856174,0.381643
14.720876,0.231555
13.158662,0.430053
22.681782,0.571231
6.672342,0.523620
24.430252,0.700152
6.298242,0.530524
16.549299,0.527966
6.310181,0.546284
26.818938,0.757703
10.268239,0.357868
6.462180,0.511841
11.056910,0.539626
15.864750,0.315698
9.657366,0.585745
19.903437,0.701154
9.238971,0.603293
18.071837,0.783022
6.237262,0.465908
8.152086,0.791572
10.439202,0.496206
8.941636,0.542381
11.444491,1.448921
12.364047,0.476175
13.636513,0.579040
4.679243,0.695030
19.186754,0.488921
18.819303,0.812336
13.600216,0.282787
28.041119,0.694292
13.913969,0.419784
6.366960,0.499010
18.063972,0.503356
25.587141,0.566433
7.048383,0.610986
12.529591,0.582531
24.449823,0.501050
14.932891,0.521674
8.825667,0.406488
9.431748,0.591736
8.100026,0.751472
11.074861,0.379109
7.553637,0.688930
22.140121,0.616623
22.547706,0.652081
4.579171,0.736913
9.396510,0.490878
29.008269,0.711876
25.231891,0.683553
3.305871,0.782794
5.124197,0.627694
6.715394,0.534552
15.342707,0.689207
14.931756,0.674406
6.956103,0.760478
13.018370,0.448949
4.717277,0.935526
7.836227,0.600095
6.840215,0.516724
11.720760,0.631097
5.099651,0.202004
10.257872,0.688200
10.466485,0.757494
10.890592,0.720274
10.255234,0.526996
13.926521,1.364477
26.986403,0.725492
6.789352,0.570784
7.191091,0.929574
13.202790,0.681257
10.069135,0.479161
15.864953,0.934951
19.465066,0.492424
5.490618,0.646498
9.803945,0.595489
10.485953,0.587863
4.549556,0.902176
16.107687,0.240111
5.907368,0.602876
5.973983,1.464069
8.794201,0.485072
4.276612,0.643636
24.241456,0.769586
5.792490,0.504035
13.162155,0.556880
6.888273,0.585096
19.307450,0.686502
10.381223,0.638153
16.047720,0.497553
18.828673,0.581740
7.777637,0.611437
4.201521,0.895585
5.023812,0.668422
9.227932,0.635849
15.294101,0.368330
13.692741,0.633833
20.720948,0.683879
21.272354,0.684664
7.688280,0.570259
7.257322,0.232369
10.055797,0.594923
6.750997,0.222450
5.051371,0.497668
14.395157,0.560201
9.812926,0.447487
5.242761,0.900980
8.541933,0.655970
4.226320,0.303895
9.764306,0.465092
27.758462,0.640183
27.074757,0.634028
21.177246,0.475425
8.189184,0.474040
20.873120,0.704298
20.518723,0.730023
14.293076,0.497134
21.943027,0.691000
6.125399,0.357770
15.698272,0.440762
4.446372,0.412926
15.708591,0.498650
15.611883,0.581728
11.498122,0.483322
8.471298,0.803946
24.227540,0.728636
4.352710,1.023533
9.753659,0.707039
6.958896,0.336859
7.176110,0.451216
7.467870,0.678131
6.090082,0.519839
3.487390,0.872221
9.585387,0.443882
6.403243,0.641733
12.123481,0.671970
8.252891,0.755275
19.905163,0.453338
7.217293,0.491585
21.505470,0.587962
7.135512,0.512529
8.592836,0.627152
20.216274,0.522595
11.189462,0.624616
20.414183,0.441670
4.089084,0.952846
11.827225,0.885773
8.130530,0.662811
23.471906,0.531491
6.714730,0.476707
4.897856,0.735532
6.257448,0.267696
9.013767,0.489448
12.713764,0.615659
5.890606,0.535898
5.775823,0.354992
5.971030,0.464140
8.783432,0.440208
7.380788,0.617002
3.900965,0.571242
24.799007,0.552445
17.840202,0.568682
7.116496,0.457409
13.329094,0.640711
12.365772,0.633035
19.465785,0.419367
11.079491,1.202206
12.501579,0.613542
10.178825,0.458346
10.115595,0.537099
10.055903,0.603011
23.845216,0.727051
25.342481,0.621703
6.179938,0.687847
17.964388,0.547504
16.533476,0.654876
6.283983,0.413185
10.824274,0.401884
5.839452,0.660710
15.840402,0.685032
4.173098,0.994612
8.871752,0.503535
7.512286,0.271085
10.291410,0.441348
17.995827,0.645539
17.124799,0.655049
16.185950,0.923187
10.613443,0.405903
5.980914,0.435258
11.678992,0.594625
4.799131,0.921625
24.696756,0.542538
12.587980,0.539863
23.435599,0.624008
7.883464,1.185120
25.839124,0.564669
6.228094,0.341357
19.938894,0.688059
6.988647,0.797093
12.470603,0.604610
5.392409,0.946307
10.756386,0.580362
4.513135,0.765929
4.919594,0.551522
8.058272,0.635020
10.496435,0.683138
10.168057,0.761166
5.677651,1.353050
4.113370,0.961341
10.362100,1.734056
4.271170,0.576967
27.404628,0.623831
11.580253,0.532779
28.437254,0.695740
19.452996,0.669292
19.469234,0.750974
6.355856,0.552796
17.743808,0.500753
22.297571,0.717074
9.793668,0.480731
8.221689,0.465842
18.182287,0.656753
11.510590,0.414339
21.079494,0.754204
8.357187,0.551475
4.942493,0.486634
17.778124,0.554894
5.412988,0.898146
14.768858,-0.224908
13.258828,0.609500
22.818287,0.658169
9.038594,0.674713
13.423127,0.408030
23.601299,0.922070
7.656296,0.678589
15.626523,0.589195
14.489795,0.613366
11.096431,0.514748
28.824527,0.573776
25.043494,0.698439
18.882829,0.548461
7.523846,0.625598
5.811079,0.502345
23.418251,0.744117
5.675747,0.634836
5.587206,0.562190
22.398082,0.611761
22.209144,0.641385
12.250338,0.714476
16.234502,0.604658
12.765821,1.110099
10.755376,0.983301
7.135354,0.727078
16.545930,0.579718
19.421817,0.493458
9.281862,0.640017
14.122276,0.480883
11.527451,0.442707
8.208490,0.208782
9.330959,2.226708
6.321863,0.623350
12.208785,0.790871
9.016653,0.560522
11.981217,0.533429
11.032828,0.377258
16.715058,0.630088
14.906559,0.605078
6.872460,0.735763
17.288697,0.685911
9.341357,0.618873
4.888269,0.884912
13.151852,1.263646
5.932143,0.910073
5.493558,1.240854
13.757972,0.620823
12.678756,0.760705
11.116703,0.463218
10.247234,0.601748
5.785158,0.445680
7.684615,0.497696
11.087737,0.561084
6.043891,0.541013
17.718155,0.619870
5.753247,0.455918
7.253963,0.295531
8.232224,0.798321
2.997374,0.363761
7.525615,0.811322
24.819973,0.551218
15.708226,0.441125
17.430765,0.587955
6.446733,0.591798
7.051561,0.381550
7.393965,0.670167
14.305353,0.455138
22.829425,0.760300
7.092790,0.616266
8.826661,0.561144
12.767901,0.311214
15.498631,0.622746
13.661706,0.425246
5.787169,0.601800
28.715362,0.833424
13.050298,0.529175
6.739570,0.372305
9.169154,0.639900
6.096857,1.280692
14.375244,0.543915
5.137191,0.620425
8.124357,0.571663
11.748893,0.606210
4.674568,0.724330
7.540260,0.681112
10.712580,0.497075
7.224725,0.660033
8.184104,0.746559
20.265889,0.652459
6.875485,0.301024
9.409958,0.411955
10.826651,0.675576
6.080678,0.645509
5.908666,0.869529
28.387645,0.804788
6.961449,0.351415
9.888316,0.571354
5.611119,0.600298
11.149042,0.331618
7.311887,0.526281
6.067976,0.527147
10.013395,0.561017
6.877231,0.578873
15.839199,0.792455
6.779932,0.371343
14.638697,0.631780
12.520028,0.543544
9.310804,0.437358
8.134790,0.461605
24.394431,0.682293
25.919209,0.818101
18.683648,0.705760
6.975124,0.746809
8.320939,0.550430
18.991940,0.608379
5.311970,0.810956
12.603883,0.639540
24.542729,0.753755
17.158833,0.620820
11.093569,0.601288
5.144351,0.914187
3.121410,0.329914
9.393264,0.365084
6.010813,0.515354
10.680503,0.533931
4.080140,0.815640
7.964720,0.728568
8.078051,0.423714
24.469697,0.749761
13.733367,1.071723
25.601184,0.656710
18.907123,0.544336
18.956197,0.599550
13.101369,0.655104
7.289239,0.715907
18.571873,0.627684
9.000616,0.381217
9.846492,0.718321
9.010728,0.591246
5.732363,1.336069
5.119589,0.827028
12.676880,0.694804
5.700618,0.511390
14.802703,0.589069
18.228985,0.697927
9.070134,0.765247
9.307997,0.469896
4.508924,0.603748
7.017178,0.610852
6.445664,0.440145
8.682860,0.557116
18.409723,0.572662
18.714786,0.521044
7.952049,0.462214
7.529756,0.520542
7.927934,0.846539
6.593094,0.412159
18.996719,0.619535
15.311103,0.549769
7.021180,0.802647
6.154166,0.285984
7.893299,0.738794
7.301434,0.379837
7.306583,0.390823
6.929786,0.686930
19.213904,0.719781
24.426965,0.733349
27.857404,0.798994
6.765409,0.596305
20.408167,0.681865
11.265744,0.488144
5.260152,0.656452
4.619341,0.918672
5.856604,0.649080
15.240822,0.843700
6.224104,0.586263
13.433600,0.560679
28.887595,0.650721
5.358789,0.781666
10.260626,0.478334
9.576131,0.561217
5.659549,0.641596
10.355225,0.504319
20.626647,0.709136
6.898752,0.774920
14.239989,0.628428
10.934009,0.943017
18.087867,0.508625
3.658138,0.670007
24.081249,0.693216
4.921220,0.811286
17.979872,0.651940
5.120677,0.903713
10.710027,0.469528
9.792584,0.564066
8.069226,0.702338
9.889221,1.124379
17.157924,0.692865
6.216968,0.661084
12.295034,0.348792
5.165002,0.565408
14.215009,0.645372
7.866227,0.818714
4.587494,0.706886
21.448087,0.569505
13.991656,0.532232
13.017101,0.636334
10.225144,0.447714
11.612126,0.271781
6.553761,0.829226
4.605764,0.707521
6.738312,0.602937
15.821930,0.449077
11.297230,0.511476
10.268239,0.357868
6.775522,0.667499
9.044262,0.470402
8.377319,0.760563
20.167232,0.683949
7.276603,0.928982
11.403984,0.598923
18.948743,0.532445
6.673526,0.580713
19.464130,0.495478
7.866140,0.640324
6.474879,0.570890
4.422145,0.902576
14.089005,0.700412
12.827037,0.601225
10.388264,0.479455
14.683209,0.764953
26.006807,0.710006
25.723963,0.738697
8.603287,0.630312
17.412348,0.582888
7.031619,0.538950
7.144739,0.625188
25.280471,0.428462
9.474910,0.456342
6.973915,0.457488
8.447217,0.537735
11.240068,0.573809
11.545200,0.366776
4.902439,0.744926
6.049749,0.847174
4.307378,0.884927
3.480611,0.911896
11.597222,0.702976
12.808401,0.686766
8.663468,0.747664
5.031641,0.886533
18.523085,0.506502
3.896626,0.306836
6.682503,0.376696
6.458698,0.536296
13.615216,0.351769
4.840680,1.135824
7.450385,0.306083
15.170298,0.476347
28.215239,0.584958
6.049290,0.782709
8.129621,0.483036
18.738860,0.575399
14.898772,0.864696
23.630944,0.721635
6.482020,0.546206
7.344518,0.273753
4.382126,0.864952
5.638187,0.381355
10.194480,0.684377
5.627836,0.222817
7.940222,0.809788
9.681022,0.544860
6.276049,0.499333
13.737160,0.443885
28.675946,0.717337
6.848465,0.592735
7.587839,0.966154
10.516191,0.483767
29.055029,0.796880
23.977585,0.805071
25.635956,0.769712
13.499074,0.591461
24.987033,0.619694
8.709076,0.752247
8.374063,0.451576
10.336732,1.494347
7.825633,0.820159
12.159980,0.630483
8.809048,0.630640
11.976164,1.380033
7.401424,0.879348
7.819257,1.143520
10.710027,0.469528
8.520689,0.538350
10.947935,0.405378
6.035341,0.380816
6.801444,0.573907
7.446530,0.618609
4.460929,0.522942
17.044215,0.668994
7.950512,0.411738
13.178885,0.540361
4.871760,0.379497
21.190401,0.771203
8.185195,0.925070
9.057869,0.725781
22.133345,0.653241
6.485855,0.569485
7.927640,0.435082
9.885128,0.491101
7.092896,0.450563
22.185383,0.761182
7.118263,0.474611
10.894664,0.420867
8.204920,0.949941
12.303386,0.312624
9.817399,0.524300
28.195624,0.715445
6.899350,0.461003
6.948532,0.616896
9.064992,0.637851
12.861841,0.475114
10.196851,0.524277
15.170119,0.719591
10.926969,1.251575
5.689379,0.471369
7.489465,0.625353
12.807814,1.087758
22.727714,0.698552
18.883923,0.597821
15.407028,0.459190
22.158016,0.746851
9.453119,0.481688
5.877314,0.588341
8.387633,0.576624
6.889617,0.807720
12.977689,0.510523
14.488973,0.313472
28.956964,0.690000
12.049444,0.536685
7.068262,0.649023
7.080384,0.583612
8.100079,0.635704
6.080551,0.529958
7.026293,0.378681
5.591509,0.604141
10.093556,0.669701
6.930206,0.455991
28.189856,0.710307
19.633064,0.563649
22.902584,0.679858
7.250139,0.465308
7.640386,0.568332
13.265508,0.563721
5.451577,0.557254
9.554960,0.593178
3.605000,0.775074
6.654329,1.214339
7.723357,0.489977
25.826568,0.629876
19.756899,0.683374
11.487188,0.701840
10.991661,0.740778
22.643070,0.667040
24.098404,0.587026
7.312818,0.450364
7.809811,0.648440
5.192825,0.769056
4.511212,1.008116
7.783775,0.674611
4.489976,0.900277
14.534474,0.735286
14.152251,0.608700
8.814796,0.607230
15.193041,0.538740
21.462597,0.689695
7.809430,0.675008
27.205883,0.593614
26.020628,0.749646
10.921231,0.490529
8.808140,0.517927
8.522363,0.483286
11.462793,0.626861
15.290873,0.348087
10.372598,0.841342
5.084184,0.637046
9.951596,0.597415
3.999152,0.828626
3.230698,0.750904
16.690017,0.636741
7.540108,0.467171
3.614535,0.920242
8.921250,1.204151
8.227539,0.457324
13.275788,0.354228
9.096008,0.624478
10.722194,0.432447
4.619486,0.810152
11.159187,0.483892
10.391700,1.478351
7.059515,0.616766
18.502709,0.832485
4.219183,0.666484
6.231097,0.518843
6.058916,0.642056
11.077857,0.416966
12.393123,0.496676
9.264958,0.697488
22.192127,0.755266
6.689901,0.630481
10.591985,0.397969
6.475548,0.474335
17.967131,0.603865
5.347658,0.873131
17.062349,0.556489
19.878081,0.589974
4.809003,0.734725
19.940765,0.534709
11.152442,0.413717
18.103028,0.635358
6.899793,0.253390
7.603979,0.393342
10.138792,0.454276
12.707501,0.556441
6.023915,0.197008
10.566816,0.487627
19.889914,0.726666
8.425659,0.784679
12.983997,0.374306
26.867367,0.646057
19.473137,0.690023
3.297993,0.166037
14.064980,0.520470
15.936444,0.553120
9.669013,0.433820
18.891352,0.547997
4.226190,0.875610
6.867561,0.616591
12.294848,-0.881806
7.154355,0.397611
8.678281,0.553148
9.311110,0.530872
6.973531,0.552944
11.499433,0.451586
6.957386,0.553910
11.505443,0.342762
7.856474,0.566515
8.360201,0.843986
27.420774,0.676875
7.389419,0.494528
4.844498,0.921510
18.654794,0.557732
8.682148,0.808133
9.614664,0.523784
23.658573,0.397791
10.100452,0.518869
5.254315,0.592458
9.629349,0.518822
11.672185,0.415847
19.567145,0.577637
6.424990,0.543799
7.111272,0.467393
4.053261,0.915099
15.838940,0.545288
13.154234,0.550526
5.072786,0.746450
2.528305,0.548286
12.419005,0.377907
23.225640,0.638827
20.118621,0.646133
25.127968,0.521061
7.331921,0.881120
17.825846,0.710062
8.991080,0.504949
22.136122,0.417452
6.015320,0.394024
7.737585,0.890970
13.161291,0.642666
19.250793,0.507901
6.499164,0.494476
9.481000,1.340410
13.189472,1.825855
9.247595,0.608897
29.412206,0.706566
5.620510,0.623102
18.049699,0.695767
7.007903,0.574930
10.916571,0.390333
6.646371,0.487999
10.927695,0.411153
11.225073,0.407090
6.053948,0.558097
10.926724,0.682510
5.404030,0.454083
20.125606,0.496797
4.466814,0.772874
12.593793,0.654483
5.778471,0.349490
13.105540,0.532499
6.885135,0.666170
5.595846,0.599549
11.249863,0.593370
10.216776,0.784670
5.660916,0.648783
10.936020,0.495998
19.815786,0.527944
7.202543,0.338753
6.044587,0.512724
8.471154,0.884220
10.409414,0.647527
10.053710,0.762443
6.793114,0.609584
16.993535,0.541388
5.644672,0.456064
9.567647,0.580416
7.812350,0.658610
13.181282,0.381843
11.110861,0.489292
15.715711,0.538076
27.517462,0.845210
10.404712,0.271265
15.652417,0.305925
7.401223,0.605060
14.329136,0.492381
22.183491,0.603309
7.319231,0.472550
7.082575,0.367069
4.962888,0.369367
26.859154,0.641477
5.376120,0.564100
8.310940,0.804179
6.121921,0.927323
7.104926,0.627218
8.435518,0.228658
8.096045,0.674937
8.981948,0.679096
7.870469,0.835516
18.148303,0.779066
8.208320,0.786853
19.732395,0.522392
25.566115,0.624176
14.939220,0.464853
14.047158,0.479191
5.268058,0.621877
25.517752,0.566001
14.148107,0.378776
9.226551,0.453459
7.670906,0.758100
4.979909,0.693371
8.557682,0.532574
7.285922,0.479629
6.700257,0.371156
5.785256,0.278084
5.570021,0.550533
20.922609,0.593672
23.341626,0.753447
12.466469,0.573133
7.482437,0.593062
22.925338,0.595398
19.852267,0.571748
10.019253,0.743279
16.561037,0.630290
15.229202,0.713688
19.024158,0.683334
15.363944,0.561070
7.110763,0.792650
8.858724,0.787553
9.397029,0.380711
7.186471,0.673187
19.324454,0.579593
22.923107,0.632254
5.839026,0.559937
10.443988,0.680187
12.457395,0.563267
12.560388,0.586962
10.717094,0.419337
8.378344,0.487712
7.834720,0.467630
11.915024,0.419161
10.691383,0.683442
15.197415,0.433199
11.292714,0.659320
26.190596,0.636756
9.111400,0.578037
13.212726,0.400423
4.501649,0.749474
5.060601,0.530511
3.586646,0.993346
8.321955,0.681541
7.493147,0.823230
3.154578,0.723019
8.551821,0.777138
18.059033,0.545786
11.242171,1.155934
6.702914,0.585946
9.155982,0.530723
18.456387,0.554377
28.730336,0.555459
4.219227,0.816086
15.270055,0.682694
20.619212,0.613866
4.896208,0.232338
11.131892,0.567707
16.250733,0.524002
27.677883,0.539281
7.425590,0.334544
27.211455,0.608902
8.518104,0.842154
1.578755,0.663380
11.277257,0.404648
6.088574,0.571354
4.014830,0.830818
7.135961,0.618781
7.580246,0.641509
6.664063,0.379134
19.505205,0.561543
9.510878,0.810944
10.402596,0.385637
15.195285,0.916442
14.092389,0.372584
12.997845,0.710259
19.636015,0.525929
12.582641,0.304713
10.197441,0.695168
8.293056,0.371727
6.217938,0.498461
17.973365,0.561737
10.305320,0.697119
18.337018,0.419921
5.307679,0.682954
6.416605,0.533351
14.435061,0.406945
6.475206,1.544561
9.117943,0.450262
24.386942,0.635492
7.198203,0.525886
5.879091,0.563372
6.794001,0.610236
4.143432,0.817488
7.041872,0.376612
13.183951,0.527660
11.073916,0.620399
19.564933,0.511983
13.789740,0.418740
7.788861,1.520376
13.218296,0.377539
12.986623,0.449644
17.651532,0.551797
10.226289,0.465746
7.254434,0.788264
11.611313,0.517135
18.300874,0.614996
17.745807,0.573582
14.433618,0.464565
21.322812,0.580606
28.060758,0.696916
6.962134,0.759024
4.051410,0.390555
5.156005,0.699352
12.857812,0.595191
25.421822,0.506861
8.370135,0.611837
20.840053,0.677562
6.507806,0.554995
7.307021,0.571680
12.347904,0.462177
21.584107,0.570325
20.012544,0.418969
29.278770,0.899883
17.147376,0.693413
9.507739,0.576148
15.038870,0.633470
8.858868,0.639025
14.081162,0.445766
13.155834,0.302327
7.176254,0.410070
13.935159,0.542460
16.002207,0.625681
10.423288,1.849147
26.893899,0.638251
8.814009,0.318374
8.835832,0.429861
5.153269,0.466057
18.830735,0.646223
13.851556,0.473084
12.748786,0.633582
14.049975,0.577221
5.458373,0.474065
28.297942,0.722905
8.244693,0.890797
6.271158,0.606485
5.774690,0.429984
6.942055,0.888726
14.231230,0.483162
5.290322,0.630492
12.750320,0.480516
15.602273,0.584254
7.322084,0.993350
8.896160,0.701304
8.792808,0.419611
16.179955,0.602626
27.172378,0.755300
25.555095,0.495767
19.897372,0.549376
12.779790,0.653347
14.461225,0.431063
7.361228,0.644601
5.930760,0.521937
17.675322,0.636798
14.893814,0.576379
9.696206,0.491372
16.036722,0.576365
23.223627,0.656837
10.369076,0.379879
5.473588,0.641977
11.203298,1.310862
8.177800,0.618889
28.377405,0.835102
5.076578,0.902408
7.449346,0.520749
13.960991,0.463658
9.579626,0.567550
7.593081,0.504436
19.937515,0.537145
6.852205,0.474714
7.499769,0.503235
6.833250,0.453029
18.315590,0.529014
6.173696,0.385011
8.874205,1.355795
4.222199,0.901512
7.703495,0.560113
12.485427,1.219058
3.352200,0.718183
23.634647,0.590884
5.315858,0.755147
22.180446,0.689888
10.914312,0.612473
13.833834,0.559763
5.387978,0.619739
6.278442,0.615442
23.960915,0.725835
4.358979,0.991574
8.944245,0.547324
21.752379,0.683945
11.220296,0.408339
19.042266,0.505942
6.652086,0.337692
12.892389,0.316411
4.861368,0.622250
7.119155,0.616912
4.977373,0.753073
15.898694,0.583168
13.163969,0.343158
11.509968,0.452978
9.746697,0.162581
10.063216,0.410601
14.776675,0.699168
3.891294,0.714022
7.875755,0.629714
18.070493,0.448055
11.679553,0.857244
12.900995,0.786043
4.398335,0.846351
8.843924,0.533487
8.844837,0.590451
27.399038,0.832658
13.104131,0.437214
13.617829,0.868379
10.367488,1.039702
4.737137,0.815537
23.766473,0.574703
7.561912,0.554531
7.964119,0.537451
15.113089,0.763319
28.230613,0.724083
7.139822,0.866904
8.428565,0.843868
8.175261,0.418770
26.451750,0.675442
14.736458,0.741455
8.964411,0.631846
16.633031,0.886380
6.832771,0.596346
7.190027,0.458406
4.700976,0.959461
6.969745,0.920424
7.080107,0.428097
7.064905,0.500149
14.834235,0.699422
17.782904,0.282490
11.306857,0.695859
18.521867,0.546917
6.439256,0.448427
15.897133,0.456805
6.204320,0.535971
9.225043,0.541295
14.971303,0.533545
22.697838,0.596943
6.084266,0.297221
25.336625,0.684932
7.196993,0.615523
5.564983,0.505827
17.013399,0.647158
28.924247,0.684609
7.554293,0.319636
17.400484,0.464264
9.650113,0.766586
10.873450,0.466445
15.282510,0.645481
14.601413,0.432523
13.034630,0.516430
7.785648,0.703246
4.498921,0.922835
8.220907,0.641795
8.194389,0.575151
6.607615,0.811801
8.435611,0.709134
4.839312,0.861846
15.833458,0.257712
8.586978,0.535435
16.683033,0.523070
7.426521,0.630169
5.751469,0.560351
3.413761,0.726742
8.079050,0.710272
8.968448,0.530526
14.215451,0.519220
15.302445,0.586536
6.341359,0.469444
10.813203,0.416492
7.295837,0.547993
7.546215,0.529857
6.309775,0.507102
11.588451,0.508564
28.518404,0.666091
11.225703,0.700638
11.125601,0.412349
5.123499,0.586247
6.797322,0.311327
11.144107,0.497451
4.317838,0.895480
27.280212,0.918628
9.529180,0.463628
6.836646,0.389234
6.638659,0.593666
11.740507,0.483893
9.224655,0.507957
17.762113,0.555054
7.792597,0.828994
7.644456,0.684045
12.793155,1.117495
8.785994,0.492623
6.283945,0.559649
6.629516,0.231660
20.004483,0.638826
15.814264,0.482635
9.364590,0.164817
26.087456,0.919325
20.365519,0.676780
10.003276,0.625343
5.360412,0.692169
8.221396,0.379783
17.950515,0.611544
8.132653,0.570206
8.971793,0.652327
6.542217,0.490701
28.698137,0.862587
11.679249,0.466291
13.682789,0.375439
10.954660,0.482133
25.356103,0.494733
8.494782,0.575347
8.066306,0.775788
6.370067,0.598878
12.538241,0.366381
5.681040,0.506542
6.436468,0.717996
16.418279,0.751590
4.618837,1.038185
6.309028,0.444717
27.811658,0.572514
12.672928,0.563558
24.324035,0.548495
5.800554,0.592331
4.719474,0.744061
4.822005,0.569848
6.348411,0.585764
14.196811,0.574649
9.543472,0.448245
6.340080,0.397599
6.771119,0.535978
27.756678,0.632468
26.271915,0.674830
7.263034,0.479040
8.199105,0.484569
10.969778,0.713357
19.604184,0.579967
4.309846,0.908206
15.804407,0.457931
20.251853,0.427049
4.514596,0.751327
8.350616,0.644599
14.770320,0.459589
6.741873,0.223727
19.902744,0.655109
19.487949,0.485501
10.822386,0.392829
7.505674,0.791672
4.885263,0.364730
7.153050,0.455289
11.536133,0.430900
7.465915,0.566879
6.142923,0.500247
8.210441,0.818550
12.349269,0.536780
13.687880,0.157484
3.863950,0.373190
11.765032,0.560054
9.654893,0.522611
7.602792,0.478945
14.897122,0.316460
26.424001,0.547075
7.108831,0.535058
9.392652,0.566231
14.516693,0.499674
15.033819,0.989624
12.461251,0.121669
4.095899,0.800301
5.451384,0.206956
14.419955,0.496783
21.044666,0.568748
6.169755,0.502143
15.134789,0.685598
7.632329,0.700610
8.730519,0.748281
8.492204,0.406225
7.571606,0.525459
19.327295,0.584190
10.721740,0.488726
25.729399,0.555525
6.432175,1.317320
17.539694,0.585645
9.405942,0.521441
15.678260,0.622315
6.815132,0.249662
10.963100,0.472734
8.188072,0.597719
7.339699,0.838797
20.062324,0.441793
6.535516,0.571793
9.160338,0.625891
7.276757,0.846763
15.264610,0.560920
18.322476,0.702704
21.873818,0.630036
6.353175,0.577976
5.524666,0.375028
5.648228,0.517654
5.400128,0.530625
4.710201,1.064664
7.807406,0.760722
10.285702,0.937429
8.867555,0.506350
4.703870,0.922601
28.936682,0.585539
27.929890,0.749625
15.055363,0.648740
7.396872,0.531812
13.506642,0.465343
13.735807,0.465457
20.919284,0.751994
6.360821,0.357000
13.276028,0.545444
7.629095,0.785630
15.855388,0.683283
3.199270,0.365176
5.868823,0.523039
28.158394,0.658167
27.448131,0.728852
14.102030,0.570598
12.480425,0.654279
7.434448,0.595715
7.267997,0.474744
8.187612,0.992104
4.628576,0.581598
5.487085,0.566551
13.263144,0.421349
10.525071,0.394152
4.032845,0.902909
14.484338,0.564110
7.078392,0.305765
13.875233,0.473076
8.140165,0.825550
10.255385,0.369918
20.359213,0.650987
8.833463,0.550145
8.355480,0.496735
23.432270,0.623436
7.259800,0.636475
20.007852,0.497543
4.065575,0.995889
7.183227,0.792762
7.012575,0.521021
5.670608,0.608060
8.240401,0.617498
16.937918,0.432257
12.756466,0.267578
8.662646,0.749887
21.015704,0.671996
13.131762,0.535165
14.734164,0.700945
27.351515,0.645463
7.609918,0.858962
7.494646,0.793279
8.600872,0.407171
5.656460,0.498890
17.718870,0.521365
13.423708,0.728389
13.518166,0.504516
8.468259,0.459991
18.099256,0.456739
12.124695,0.375008
11.116581,0.499375
11.069039,0.416971
14.254860,0.874811
4.830411,0.801800
26.963275,0.665906
24.928959,0.692583
13.335673,0.568079
5.549845,0.472650
9.401394,0.580568
6.603624,0.375427
9.965603,0.363281
18.544667,0.628621
10.800507,0.660367
15.483832,0.417816
6.758160,0.612194
8.122319,0.650975
18.257181,0.516053
6.324722,0.521828
9.154277,0.647798
15.225603,0.505123
5.242419,0.501184
4.884020,0.365875
6.874998,0.388931
26.277811,0.644138
19.965943,0.416311
15.287950,0.365559
4.904005,0.359169
10.324758,0.683807
12.779705,1.097988
13.378577,0.618665
7.480022,0.900248
6.709356,0.490449
7.187325,0.443011
7.502165,0.854898
10.968503,0.534125
21.831545,0.758342
10.518321,0.614655
10.497877,0.534248
4.097842,0.995364
5.278325,0.503213
16.904861,0.524545
9.996577,0.591680
7.191715,0.457224
17.912631,0.660760
5.174885,0.899523
6.683469,0.587175
14.000231,-0.463804
9.224823,0.565266
7.912226,0.545071
28.148830,0.825427
4.187048,0.875422
26.461401,0.578623
22.701750,0.799843
7.127536,0.502240
4.121113,0.956348
20.449321,0.596381
6.761642,0.468774
5.573561,0.633466
8.429234,0.554792
7.063023,0.777531
5.709512,0.472317
19.935507,0.693787
7.965917,0.628800
7.188816,0.461044
9.036903,0.511692
8.988546,0.548519
6.760335,0.491553
6.925592,0.678467
27.915961,0.648237
6.926883,0.457474
15.737530,0.263477
7.404056,0.541437
6.447201,1.321772
23.136215,0.664961
20.759907,0.599643
23.165649,0.622168
11.699018,0.382817
4.476742,0.759601
4.479667,0.757815
5.624238,0.279855
14.354698,0.561399
5.569184,0.755802
5.634766,0.308580
7.266178,0.591055
7.939883,1.022747
25.807552,0.666587
13.269501,1.014190
10.471457,0.399254
5.203571,0.819379
8.599395,0.627634
6.302814,0.358339
2.361912,0.863342
7.521561,0.473131
16.348717,0.532084
4.749579,0.573791
4.521160,0.723614
3.992460,0.916239
11.021830,0.432367
7.184897,0.590528
6.979373,0.399638
13.398257,1.283791
15.098503,0.662354
7.605486,0.720303
5.505925,0.406592
19.250449,0.544092
7.946544,0.859712
3.247290,0.731210
8.713134,0.618884
12.524092,0.524035
17.326007,0.361084
11.040673,0.462637
8.006830,0.482876
5.296226,1.019620
11.564478,0.575204
6.909058,0.721802
7.482981,0.476479
28.765868,0.672506
20.793258,0.552361
5.808640,1.541518
6.765346,0.755589
8.132719,0.582193
10.913727,0.591893
6.626264,0.285348
10.033265,0.529779
12.810508,0.468838
6.514261,0.491011
6.918970,0.585556
16.606294,0.606849
13.815575,0.612874
11.485639,0.609941
25.810350,0.696186
9.061594,0.410033
6.829068,0.433773
19.722322,0.533498
10.480526,0.529972
12.946246,0.629776
18.533069,0.614211
6.303869,0.318445
8.713060,0.518066
5.563067,0.604049
17.186089,0.579380
16.299359,0.607270
6.892128,0.666764
4.315087,0.753649
7.432188,0.474580
9.104328,0.512603
7.676415,0.824207
9.010841,0.358157
8.337666,0.631523
11.143087,0.400067
5.556270,0.390082
13.997558,0.556268
23.348158,0.702202
27.468574,0.730847
5.239947,0.358664
10.620401,0.585552
5.863673,0.652190
7.862127,0.817552
7.663459,0.675036
8.184600,0.738648
9.223614,0.601816
7.972190,0.468297
11.538256,0.444774
6.619614,0.476306
5.071264,0.415329
18.715667,0.573246
7.904204,0.933853
11.322415,0.513671
6.662267,0.861485
12.124640,0.431981
8.813869,0.416420
9.863855,0.524774
18.827307,0.533534
5.115127,0.972563
6.457957,0.612315
4.628345,0.497757
11.739551,0.459114
7.511901,0.568655
11.995751,0.427537
7.079329,0.455967
6.943273,0.880554
18.547798,0.664712
9.888618,0.441049
13.481889,-0.569888
6.704880,0.257634
12.695631,0.675185
15.093428,0.964535
9.070131,0.853403
20.245058,0.598110
13.580832,0.601518
9.319430,0.466397
2.930871,1.032799
11.268827,0.715786
8.408182,0.603394
5.214961,0.901600
19.159717,0.729775
9.185586,0.539245
9.136447,0.557341
16.466513,0.392088
10.221754,0.613633
13.677938,0.638714
16.859665,0.655607
6.010245,0.550880
13.501252,0.569035
8.814235,0.521038
3.965464,0.729056
29.090640,0.879637
14.350926,0.853595
11.066466,0.477726
22.826209,0.796272
12.728974,0.460459
8.599394,0.430085
11.789425,0.666669
5.835644,0.762460
24.975399,0.457609
7.392889,0.780822
14.053912,0.694135
11.285191,0.284899
14.230517,0.456245
10.769729,0.837313
8.612417,0.507166
5.543766,0.392372
6.559031,0.554007
10.227863,0.515252
10.977338,0.569929
8.241094,0.488154
7.021923,0.530082
7.767590,0.905761
18.827307,0.533534
8.944937,0.651301
18.016507,0.492167
6.785081,0.609238
27.366443,0.757142
19.622777,0.682373
14.015489,-0.220342
8.982152,0.506214
3.055879,0.348134
12.092419,0.687053
7.094744,0.412053
15.060440,0.544770
6.113894,0.548584
16.701062,0.487928
18.420828,0.575944
6.897745,0.594673
10.004212,0.642039
8.814033,0.514611
17.583157,0.450070
13.988041,0.559486
14.649117,0.538572
5.470801,0.347791
9.321179,0.770571
8.671559,0.548447
16.637971,0.588341
10.813869,0.526422
14.605132,0.875034
5.353826,0.542977
4.721971,0.921808
9.463162,0.595226
12.413541,0.734663
19.321280,0.342135
5.912185,0.594036
4.797824,1.016497
11.225842,0.491437
10.558986,0.542268
28.891170,0.647131
8.996065,0.349677
20.483645,0.564557
6.627016,0.511693
4.697713,0.914540
7.689326,0.742552
7.819257,1.143520
6.296691,0.399559
9.416778,0.546479
6.013238,0.534939
17.031089,0.557851
5.704876,0.833379
11.141676,0.422862
9.741857,1.155563
6.962270,0.847336
4.706058,0.703695
20.313665,0.672144
23.533046,0.702731
7.023057,0.506575
15.994509,0.496668
10.955012,0.555839
15.293701,0.592620
7.203620,0.419770
7.399398,1.095217
17.055600,0.421226
7.150661,0.547928
9.009191,0.536115
16.186934,0.747150
16.791264,0.629354
6.860435,0.591817
13.326809,0.598073
20.313760,0.673198
19.109772,0.535296
11.105757,0.441468
25.341454,0.644223
27.906178,0.683190
6.599777,0.466491
27.065563,0.676197
13.912018,0.559249
10.996786,0.586258
11.303177,0.553844
11.201105,0.382616
8.679205,0.493266
5.577727,0.632674
19.104676,0.536166
10.821065,1.662247
7.548107,0.366986
5.500194,0.577487
3.615191,0.923988
6.607615,0.811801
7.060625,0.429186
19.104676,0.536166
6.183182,0.492899
8.568474,0.564370
7.440374,0.550451
17.968757,0.640920
9.401571,0.492683
5.059283,1.172138
8.318226,0.560151
9.320823,0.367848
13.444168,0.672428
6.966719,0.600513
8.706046,0.416498
14.264800,0.605867
18.243549,0.847233
19.149885,0.565350
5.065915,0.881701
17.572322,0.551833
7.162349,0.279645
6.839848,0.596684
7.694591,0.831672
23.565844,0.590161
18.675230,0.518272
11.030913,0.512840
21.153509,0.655723
19.107791,0.634784
10.901524,0.512420
13.641280,1.066838
28.174192,0.812637
16.955344,0.543212
11.053198,0.534914
6.335023,0.526691
16.786567,0.650825
23.204958,0.778484
7.617795,0.766585
6.928761,0.785827
19.711428,0.473501
11.502012,0.577308
6.570464,0.511816
16.397490,0.542401
6.781693,0.589030
6.943110,0.752123
5.504717,0.896541
6.661061,0.373151
6.003753,0.534262
5.852058,0.679993
6.353113,0.506043
16.403645,0.703579
13.276862,0.652404
7.353787,0.522827
3.866925,0.748255
8.488904,0.776119
6.258975,0.455882
15.414444,0.627493
5.765004,0.196810
5.778471,0.349490
26.631917,0.660087
11.004827,0.543614
16.498019,0.414419
22.687646,0.750237
4.209882,1.022571
19.294774,0.572570
8.322803,0.557484
3.457321,0.697046
7.685258,0.543805
6.818636,0.560404
4.882671,0.655665
25.307476,0.650817
6.790856,0.518598
10.848554,0.507841
12.985943,0.599194
7.000365,0.433722
7.715273,0.133987
7.067030,0.541589
6.897830,0.587019
6.349590,0.533193
14.159492,0.877081
8.420475,0.944560
3.147061,0.365538
22.241380,0.658491
5.884217,0.550791
4.739666,0.487633
15.632116,0.817116
4.617616,0.813477
7.427307,0.668401
8.391207,0.811965
6.773151,0.523498
4.217898,0.993896
6.235119,0.246361
2.983984,0.536776
17.025479,0.570670
12.968608,0.529899
16.113102,0.702294
26.176561,0.634227
3.160723,0.328713
12.542302,1.063938
6.857001,0.568639
3.274206,0.309646
25.876472,0.601667
12.119158,0.582697
7.736000,0.456401
14.598892,0.618519
6.324384,0.531828
11.879617,0.867980
5.907053,0.532035
9.089580,0.421112
20.285935,0.577577
21.298423,0.606985
8.205999,0.858186
12.152510,0.722003
8.082594,0.322654
8.102114,0.516561
15.840492,0.441367
9.070021,0.417932
3.827852,0.823665
8.851596,0.707621
20.355487,0.650082
7.506771,0.445468
10.789681,0.696224
5.620663,0.466329
25.969688,0.671688
10.257122,0.623756
10.701885,0.539004
9.309236,0.533197
6.159779,0.472330
6.815578,0.521268
6.052608,0.934925
27.749293,0.654288
13.139332,0.538576
27.333137,0.758058
6.447745,0.825046
17.768563,0.934761
7.748097,0.436721
7.205809,0.320771
8.282064,0.500219
9.471506,0.581866
9.520901,0.583043
6.714918,0.502305
10.479076,0.443811
12.915230,0.459905
5.790360,0.481214
9.039728,0.454450
11.249088,0.636828
25.224426,0.630002
8.241695,0.812381
9.397715,0.739685
5.733532,0.647585
6.668323,0.412133
8.736087,0.487175
20.184240,0.672921
24.193658,0.554687
6.915285,0.076916
13.190284,0.383659
23.493180,0.644619
8.491585,0.534310
21.117156,0.616616
8.444904,0.648902
17.929329,0.881920
8.533711,0.528961
6.315318,0.532944
12.755446,0.573982
11.116581,0.499375
9.235603,0.559559
18.268403,0.302248
25.874639,0.803633
11.482653,0.575963
12.174661,0.507382
6.506306,0.756708
21.925788,0.505811
5.858389,0.584530
11.300017,0.751056
5.915207,0.438500
7.878736,0.852886
6.224468,0.627654
10.242879,0.563815
8.513926,0.389972
9.707269,0.851703
7.458076,0.352916
6.091358,0.524896
17.935927,0.575739
21.338695,0.546750
6.996018,0.606738
9.043333,0.695009
18.072558,0.298043
8.902584,0.638602
9.371897,0.636625
13.294826,0.599802
9.001561,0.578040
10.422054,0.443290
6.706674,0.228651
27.679723,0.679020
7.793304,0.471533
12.339318,0.589851
7.137740,0.346831
25.214056,0.628249
6.590910,0.646637
18.719816,0.541083
13.172006,0.504106
24.511433,0.508988
23.430674,0.521497
6.729878,0.772354
7.663459,0.675036
9.013973,0.369098
6.577704,0.618039
8.257071,0.559059
10.719501,0.518787
6.183592,0.286711
11.713205,0.592386
10.354737,0.378490
3.897974,0.756541
28.770620,0.735253
7.839058,0.535254
13.096390,1.164744
4.161255,0.993837
5.966819,0.542481
10.311838,0.516855
8.566390,0.449105
9.073532,0.727749
24.347934,0.627517
28.012181,0.657629
10.767054,0.588130
13.775912,0.567754
20.216845,0.682232
6.561060,0.641063
4.619819,0.303388
7.566740,0.912373
12.021863,0.447283
19.442697,0.494510
4.391645,0.872696
4.446608,0.750096
10.254528,0.413955
10.853551,0.736916
25.776414,0.581374
24.643923,0.543332
6.051397,0.533501
6.289358,0.572367
8.395249,0.755274
20.667696,0.508214
9.508748,0.535078
6.274321,0.469846
18.191630,0.810837
26.637137,0.554369
11.089576,0.464015
29.066759,0.824418
13.512949,0.513476
20.584910,0.720548
4.062443,0.572861
28.197040,0.715376
29.439805,0.709018
10.916481,0.434071
21.895806,0.643899
12.504763,0.441179
18.630452,0.589298
6.637583,0.412401
14.701994,0.456057
5.959996,0.503292
5.659160,0.564649
4.498921,0.922835
6.662384,0.600706
12.909790,0.394081
14.501208,0.518732
7.484184,0.596653
8.436766,0.451454
5.842163,0.857331
9.184975,0.584056
11.964348,0.495636
8.462681,0.540032
23.455472,0.689591
7.952114,0.543053
10.871626,0.403023
12.002408,0.473089
7.981654,0.206552
5.562011,0.192583
14.521225,0.583385
5.172478,0.419752
5.947056,0.353987
8.805678,0.731612
6.796004,0.544382
26.768253,0.625246
7.091898,0.533127
6.089875,0.483611
7.398106,0.448825
6.435205,0.436514
11.643926,0.344537
7.808508,0.506888
12.434926,0.645464
18.164534,0.667548
9.918636,0.592145
19.064823,0.602828
17.308286,0.660045
5.137024,0.591296
28.918922,0.698927
4.850582,0.143413
12.018253,0.444482
11.226482,0.531392
24.529643,0.495178
27.536317,0.665583
10.215204,0.458933
5.310799,0.618370
23.298760,0.526999
19.315891,0.524717
5.184623,0.590128
10.324565,0.899888
15.118027,0.546512
13.914803,0.886415
7.496260,0.446813
19.124180,0.531231
11.564669,0.413018
9.671796,0.728783
6.183318,0.999146
6.324384,0.531828
10.422677,0.735423
4.254937,0.656903
13.560384,0.544596
25.742998,0.619678
6.463508,0.350052
13.976106,0.496079
6.113600,0.666638
12.330358,0.476248
10.919195,0.935327
8.946950,0.883177
28.524924,0.581980
6.570007,0.228630
17.914973,0.690676
7.444707,0.659018
10.322565,0.557675
6.985421,0.524188
21.533914,0.482624
6.214070,0.543094
13.720251,0.427009
16.965395,0.593743
8.829857,1.404517
8.902729,0.839936
7.545809,0.581087
18.425547,0.502788
5.327864,1.004596
6.825754,0.494205
11.403217,0.437352
7.566453,0.489318
9.059252,0.388021
6.032378,0.346308
5.947056,0.353987
17.963805,0.646641
5.204617,0.960781
7.470187,0.588071
21.601673,0.485962
11.007735,0.718688
10.623360,0.560147
5.690553,0.633905
7.402943,0.428799
10.591660,0.629736
7.034685,0.933706
5.746941,1.300685
8.347478,0.458939
25.179991,0.478808
9.923818,0.663678
6.137251,0.915897
4.754297,1.017581
21.052074,0.727398
18.956197,0.599550
10.209218,0.549500
6.630517,0.545497
5.202123,0.518054
18.967860,0.650376
12.823077,0.348188
5.333340,0.208906
8.100154,0.473695
11.220305,0.836859
7.699397,0.516516
7.382730,0.306308
7.419935,0.457409
7.034080,0.628064
9.186770,0.748521
11.018726,0.497473
16.068822,0.545768
14.885707,0.873510
14.842215,0.489995
13.154388,0.577776
8.856503,0.625751
7.135614,0.419193
6.604442,0.600654
4.935212,0.582679
5.109274,0.620943
23.938248,0.538439
13.739977,0.318511
12.164924,0.403841
13.920748,0.551176
18.780903,0.489342
9.249526,0.637533
13.276514,0.103732
12.295058,0.513526
12.902593,0.522274
4.644991,0.788879
28.555814,0.666175
15.450491,0.611920
26.334091,0.656541
13.955277,0.065913
17.861549,0.554897
8.791674,0.667598
9.798653,0.610864
20.280371,0.715482
6.638173,0.512042
7.295366,0.910674
21.508916,0.472365
6.099680,0.470013
14.600026,0.674205
7.338012,0.783764
5.748718,0.445971
22.850079,0.509516
6.817431,0.304341
9.349768,0.513543
8.341164,0.806620
20.764106,0.592284
15.914581,0.590599
14.834861,0.467233
6.824564,0.537291
5.623925,0.642466
27.085399,0.611627
19.547438,0.550650
8.444515,0.380958
6.405977,0.936050
11.304382,0.554059
15.455760,0.689405
7.704827,0.506140
14.582678,0.566768
4.756153,0.551164
11.358897,0.257367
22.333193,0.734638
21.940781,0.602066
6.975225,0.746783
8.155506,0.838035
19.730725,0.625351
26.876378,0.727466
6.213256,0.931005
13.667698,0.701023
9.972617,0.434300
7.076963,0.499029
15.088422,0.858832
6.033265,0.484168
4.929449,0.706149
13.352421,0.519388
13.660739,-0.664392
30.499952,0.726379
7.565167,0.489657
5.996990,0.305903
17.204768,0.544356
9.367207,0.607974
10.308724,0.480959
10.843613,0.481245
9.508464,0.616510
9.904391,0.470260
28.808241,0.598481
12.352195,0.325367
26.820902,0.779059
13.499074,0.591461
7.941791,0.437373
10.056383,0.516561
9.198465,0.630191
9.198119,0.695873
16.098154,0.641455
11.624364,2.195592
4.436831,0.618286
9.623273,0.601091
19.043648,0.654747
6.527689,0.382654
19.104676,0.536166
18.780413,0.513558
9.680492,0.793393
6.895191,0.742579
13.916593,0.594499
20.789714,0.573288
9.140466,0.424640
6.809113,0.577959
11.472255,0.475937
5.704876,0.833379
11.497360,1.353234
5.093430,0.332929
21.910291,0.599094
18.457569,0.702399
27.749295,0.552828
19.039509,0.601114
7.360082,0.612739
13.508066,0.670404
21.371977,0.676953
16.846847,0.557926
7.187913,0.432263
8.581637,0.581270
8.828960,0.662905
7.036905,0.484140
6.597760,0.628191
3.506328,0.814657
11.543546,0.754654
18.117953,0.571680
8.756506,0.241523
10.826651,0.675576
10.629718,0.597211
8.437988,0.703294
5.079712,0.715829
14.921505,0.749752
12.467672,1.317255
28.412805,0.616908
25.325185,0.549735
6.445950,0.346860
8.056202,0.873715
16.636383,0.655920
11.957049,0.502628
7.229221,0.772406
23.425047,0.530100
19.545141,0.463536
10.090910,0.696035
11.584999,1.569427
5.838623,0.561176
8.006424,0.384273
6.723647,0.255706
7.870730,0.829643
11.143087,0.400067
5.914986,0.273390
5.593083,0.386793
24.850251,0.618488
8.244054,0.409446
9.027079,0.507009
7.821168,0.859990
6.883134,0.539198
27.116933,0.757811
7.494038,0.860148
3.223376,0.660507
16.899978,0.668517
8.105172,0.366158
11.974820,0.428267
7.772863,0.669191
4.330031,1.173687
17.587891,0.404691
4.630947,0.488380
10.129567,0.445239
13.726539,0.706199
7.407560,0.868929
11.020288,0.373862
3.868026,0.947243
7.637895,0.933545
9.129689,0.426855
9.970184,0.763269
15.540809,0.761416
10.110655,0.476421
19.690251,0.596554
4.508924,0.603748
15.955915,0.416827
21.039879,0.624025
13.711821,0.405465
11.366201,0.674386
11.310279,0.618852
11.149746,0.620333
6.047100,0.535364
11.853073,0.665494
4.777511,0.886367
6.756524,0.551117
9.224952,0.680026
8.859260,0.610851
5.587350,0.236653
12.821006,1.112987
7.821451,0.241424
21.925788,0.505811
27.177209,0.612050
11.134304,0.487552
6.638588,0.600725
7.774120,0.738992
26.202259,0.557364
19.409050,0.586201
7.020260,0.680393
7.160706,0.797084
10.949946,0.439125
7.157146,0.452837
9.276640,0.538293
8.676400,0.512027
5.117922,0.198172
9.348607,0.393183
9.590812,0.663824
15.736424,0.654162
16.349878,0.587422
14.756511,0.483679
18.843181,0.538024
15.414444,0.627493
16.776399,0.561351
14.599295,0.494981
8.297316,0.557846
10.043876,0.410012
14.404671,0.458711
5.836559,0.634952
3.623460,0.883959
10.823704,0.523419
4.734445,1.023728
8.520069,0.421550
8.644386,0.463815
5.870951,0.531027
6.452830,0.582182
10.034151,0.599267
6.066229,0.488770
12.202345,1.274245
10.838859,0.456335
12.194981,0.520572
8.039879,0.590774
8.627102,0.710156
9.468185,0.778262
6.957891,0.444526
5.806643,0.671706
11.113636,0.745545
11.041195,0.690462
3.661620,0.865529
7.578634,0.595921
9.598004,0.543572
13.888647,0.501382
7.232280,0.619400
7.164638,0.536690
20.450412,0.568058
15.373887,0.480107
13.409005,0.604747
4.298022,0.916691
11.449222,0.445640
14.746075,0.322713
4.701814,0.648084
11.206692,0.321811
6.740077,0.353481
8.604945,0.464416
19.348475,0.348508
8.498268,0.923147
17.157835,0.624789
10.723627,0.801754
11.459338,1.537455
5.071731,0.936732
5.634447,0.471908
13.502672,0.596870
27.012164,0.372388
11.093725,0.633756
4.514048,1.047759
10.405420,0.622870
8.680340,0.445660
4.843882,0.726408
6.778850,0.601040
6.837939,0.599593
6.552406,0.810555
14.350450,0.547900
11.627104,0.488826
11.800777,0.589114
11.819466,0.478179
7.501201,0.797572
11.173464,0.508374
23.246524,0.656282
4.514596,0.751327
9.184633,0.638411
7.185278,0.457419
12.103691,0.521483
9.113021,0.578343
4.513236,0.829864
6.032580,0.457511
10.855386,0.731013
26.554157,0.629011
25.775249,0.538679
9.276832,0.627984
5.479037,0.674987
16.649522,0.459051
5.906168,0.554441
19.679922,0.520256
14.336448,0.528840
6.533869,0.565438
7.343920,0.614381
9.117943,0.450262
16.915949,0.314615
10.289000,0.442472
11.200779,0.527496
10.437217,0.604260
20.015019,0.684277
12.585422,0.368732
5.709512,0.472317
5.923733,0.476180
7.116816,0.587838
8.833534,0.528681
8.847757,0.645983
11.892851,0.372292
15.639851,0.526085
20.788813,0.547921
6.961299,0.540698
29.252967,0.755837
8.754809,0.703591
15.480227,0.625808
9.409612,0.577773
9.326102,0.830325
5.271094,0.462185
8.532006,0.804496
7.198656,0.801050
9.428238,2.337856
4.288928,0.891509
2.148460,1.042702
12.082997,0.562472
6.313090,0.455869
7.979110,0.493312
7.294293,0.319424
7.020657,0.632450
11.321962,1.379702
14.071460,0.805389
24.128268,0.717920
6.045800,0.425313
9.854052,0.465881
6.054737,0.533497
3.572545,0.809499
3.764121,0.639937
20.750059,0.727862
12.824343,0.475216
14.609927,0.450812
5.251117,0.504396
28.332858,0.814004
13.264896,0.578899
7.459240,0.669139
12.097007,0.614673
7.278994,0.818669
6.650695,0.584519
10.399804,0.493238
10.957692,0.684358
8.224540,0.436103
9.714628,0.600134
24.493363,0.621353
17.818278,0.491669
5.528549,0.598075
5.874482,0.500296
9.820917,0.386273
12.654953,0.417333
9.909309,0.413269
12.344896,0.397569
5.787206,0.506841
8.670860,0.651777
5.330648,0.368477
5.059138,0.577264
16.520535,0.612955
14.262048,0.552941
22.328683,0.439661
6.918414,0.660727
9.328051,0.566052
3.121300,0.365002
11.760477,-0.923080
8.088314,0.715064
9.102274,0.520786
7.990523,0.462238
11.456729,0.584528
21.288643,0.699175
23.136629,0.577994
8.535713,0.924313
7.819722,0.757297
18.193562,0.616606
4.441836,0.671593
6.364241,0.541140
5.858603,0.544922
10.984060,0.437293
23.671332,0.610775
4.911451,0.643264
12.616758,0.493601
3.048162,0.329009
14.746978,0.552504
6.615262,0.687493
13.012690,0.416240
6.652228,0.378426
13.889094,0.553875
13.886242,0.552347
9.335920,0.690293
9.231381,0.460460
10.349702,0.367696
3.868993,0.923169
5.878282,0.512262
11.933145,0.693508
17.604819,0.442169
10.723817,0.481104
27.869328,0.816111
10.497045,0.756993
19.659671,0.548089
16.771779,0.709472
9.967824,0.259065
13.610837,0.651154
9.518712,0.450617
6.851773,0.532009
27.881928,0.680286
9.914857,0.763852
6.671385,0.424518
18.935908,0.522654
9.709035,0.833816
15.092061,0.581230
18.374566,0.507074
8.099203,0.435187
20.022374,0.616172
8.503338,0.620931
9.410261,0.490855
7.617590,0.988537
13.780240,0.535917
15.714667,0.576140
8.497663,0.597845
8.052532,0.606521
6.764636,0.922844
5.021929,0.577057
12.741395,0.290927
17.670506,0.748280
10.768964,0.515986
19.341828,0.597336
10.568819,0.568825
27.625528,0.650322
7.122993,0.533867
7.770862,0.542713
12.868955,0.423024
8.721316,0.650781
10.975438,0.394066
8.593499,0.665899
19.992762,0.445561
6.595457,0.673311
24.048662,0.540872
11.400180,0.506194
25.130478,0.872755
17.902242,0.672397
17.778241,0.653839
7.466070,0.487335
13.794894,0.677360
19.763033,0.725817
6.289141,0.546458
12.193658,0.489443
4.200299,0.946220
15.853768,0.533404
16.987764,0.422966
5.423230,0.256220
28.665173,0.605997
8.830624,0.746724
13.769883,0.911418
7.506911,0.523193
7.479600,0.793280
28.941771,0.687019
7.268359,0.582226
16.776658,0.441335
20.822889,0.479753
8.264730,0.628323
8.017918,0.822222
8.149431,0.650963
27.928503,0.782968
6.953384,0.461568
20.893318,0.639018
5.464097,0.586081
11.772144,0.478001
5.075131,0.197867
6.915569,0.438599
22.264467,0.574577
8.928279,0.757867
7.204714,0.864935
27.307071,0.639972
19.895479,0.430676
14.731637,0.645025
11.256948,0.491831
15.350992,0.517046
8.760456,0.512976
4.174897,0.891051
9.545429,0.750133
27.790059,0.648943
6.227921,0.268047
8.345001,0.509858
16.654835,0.266720
12.275501,0.557480
7.256479,0.470400
4.914030,0.812137
7.783111,0.620014
15.647605,0.468643
4.250505,0.902501
4.861152,0.556083
12.606902,0.622591
19.366907,0.668782
26.823404,0.626528
11.730994,0.591981
11.169881,0.513806
12.278167,0.710154
7.678720,0.456846
10.341631,0.489185
7.090811,0.433689
9.702549,0.540685
13.621083,0.644000
4.131199,0.655994
6.929786,0.686930
7.821168,0.859990
18.872288,0.559597
19.801809,0.672024
5.341219,0.493874
10.448403,0.361005
19.671192,0.545861
16.368026,0.593171
11.843422,0.479622
8.968382,0.373399
7.271310,0.309989
8.109801,0.936041
5.742787,0.450491
9.824021,0.429135
12.810531,0.353650
21.756226,0.574293
9.166100,0.421339
4.026104,0.842241
8.377978,0.509416
21.130737,0.451744
5.154734,0.558352
8.933698,0.595510
17.202822,0.585871
27.257004,0.657064
11.125627,1.164070
7.901424,0.451381
8.332673,0.904899
12.490131,0.675189
14.263196,0.685189
28.223442,0.720505
8.776926,0.567570
23.225301,0.508144
20.277470,0.503315
11.445582,0.392653
11.068198,0.595585
13.392287,0.579560
8.438505,0.571735
11.624799,0.556235
10.865385,0.725252
14.397445,0.549419
5.713740,0.447570
7.616210,0.622903
13.450259,1.555831
5.686361,0.459739
20.889711,0.724865
6.730575,0.604958
6.545189,0.495772
16.922601,0.219911
8.088677,0.691140
17.212842,0.641379
21.777657,0.711776
18.968675,0.577514
8.378555,0.634484
6.373361,0.517894
16.776658,0.441335
5.297819,0.687234
9.376940,0.382327
8.081478,0.474633
6.701522,0.695026
7.864386,0.814143
16.061386,0.663423
9.277319,0.466161
15.580735,0.904369
5.770530,0.664024
5.961556,0.792988
5.252397,0.500464
18.820889,0.595219
8.000201,1.269125
15.227738,0.596632
26.748578,0.644251
9.820796,0.467158
7.755261,0.746735
5.226257,0.657652
5.680030,0.572893
10.352186,0.819982
6.721382,0.865135
27.901910,0.619407
6.011594,0.457624
7.786367,0.460791
8.686120,0.495853
17.856717,0.444350
23.419876,0.750669
15.933059,0.483126
2.321711,0.860957
23.743661,0.622694
28.963678,0.796349
8.923524,0.500123
7.875790,0.656392
19.758731,0.647911
7.063903,0.536259
7.156480,0.487472
11.605852,0.623961
13.440161,0.582265
3.908831,0.748169
4.452761,0.806044
7.409681,0.813627
11.187920,0.598004
7.443564,0.466562
8.880718,0.733623
12.013226,0.493491
22.856539,0.536632
7.522447,0.486346
25.560347,0.650311
5.448057,0.585331
23.915977,0.643539
13.046741,0.562706
8.451999,0.665775
24.796334,0.638775
19.232488,0.692409
8.919039,0.619179
8.171837,0.365553
6.990188,0.645422
10.625802,0.489753
4.478835,0.777640
7.027796,0.516645
11.918707,0.533663
4.716154,0.359971
13.653815,0.591106
8.533808,0.733646
7.630327,0.517602
7.058642,0.344544
8.340229,0.476835
5.372097,0.706375
8.389784,0.811169
16.327783,0.605537
8.961101,0.384061
17.166992,0.718065
7.384399,0.481313
10.949114,0.509607
10.409018,0.400759
9.977393,0.564815
19.808912,0.445804
5.903334,0.501316
12.167680,0.681566
6.731839,0.961812
9.253853,0.535562
12.607001,1.937741
8.626727,0.409498
12.343162,0.569473
10.788774,0.455614
7.144209,0.787988
6.140786,0.533429
12.896689,0.835142
7.226107,0.408092
10.915526,0.143424
14.151538,1.155010
10.236077,0.537623
9.764845,0.588889
5.466810,0.537743
13.780630,0.540629
5.234955,0.336327
10.130357,0.449024
17.990017,0.574846
7.506133,0.430336
11.235273,0.613541
5.974410,0.552547
4.744480,0.885017
10.629873,0.207552
11.572321,0.412086
24.727519,0.546745
13.107535,0.480051
26.125438,0.717049
13.078256,1.166302
6.690462,0.172997
20.030115,0.645896
9.876364,0.535540
6.308861,0.717246
18.702970,0.578493
9.914427,0.589438
9.376364,0.444910
4.636037,0.809817
10.577778,0.505027
12.705325,0.376289
12.983373,0.586083
16.513760,0.472974
12.307315,0.414351
7.789410,0.623181
8.755986,0.485105
8.074697,0.809162
5.953268,0.531243
23.097996,0.574476
5.673507,0.563440
7.192900,0.522698
5.574186,0.582635
6.926915,0.380099
16.699345,0.582631
9.349553,0.382101
15.668411,0.648463
7.020889,0.993168
9.425660,0.451632
10.570380,0.431892
16.862630,0.514043
6.585139,0.483523
12.767404,1.327621
5.440528,0.611369
5.114653,1.002539
7.312232,0.504633
20.308758,0.635179
5.232787,0.687959
6.991108,0.605940
4.461212,0.520699
11.960481,0.619972
5.839050,0.549528
14.659552,0.588410
7.117408,0.672837
17.667877,0.537537
22.382868,0.512171
4.631774,0.894827
18.210105,0.567145
4.605668,0.922498
5.803653,0.306093
21.219371,0.560515
6.909100,0.593657
7.368490,0.588005
10.820120,0.482790
10.541039,0.366994
12.708332,0.380108
11.147126,0.416358
7.772863,0.669191
23.294643,0.621977
11.368571,0.425896
10.980555,0.486685
7.535826,0.538183
4.348707,0.901217
5.632836,0.374552
8.448735,0.337343
7.128320,0.553893
19.150634,0.551554
7.719859,0.623606
12.612236,0.634080
15.313385,0.459174
8.701016,0.491719
7.724796,0.572054
19.681204,0.470029
4.406895,0.886374
6.403485,0.627920
11.261154,0.762510
6.944066,0.408703
15.138335,0.599659
18.600711,0.557115
10.815011,0.552342
19.073436,0.532184
24.279149,0.786348
3.110097,0.331618
7.089959,0.445692
15.348329,0.675746
23.086839,0.562639
9.393564,0.848401
6.071826,0.594099
4.547012,0.755086
5.053933,0.870515
14.531029,0.523832
3.754226,0.926400
25.660345,0.663029
17.106717,0.557116
17.984454,0.604272
7.253467,0.807247
12.098754,0.398147
26.884251,0.768450
11.600882,0.489411
6.977788,0.415610
6.329744,0.448015
8.485226,0.813662
5.181895,0.319953
10.259493,0.835984
15.782741,0.464557
8.043192,0.427084
9.781925,1.274761
21.145195,0.484110
9.994837,1.088245
28.038660,0.765159
8.396329,0.812264
10.662689,0.600602
9.149249,0.548956
11.842126,0.544030
15.111990,0.490019
3.109149,0.340071
11.540779,0.703369
15.489192,0.644962
12.147343,0.609160
19.731722,0.463945
5.551165,0.357039
7.657603,1.037132
5.513014,0.769313
9.648963,0.622268
6.261060,0.625858
7.644456,0.684045
5.756404,0.668602
12.097573,0.587021
11.242111,0.609268
6.620478,0.807642
9.977738,0.184219
5.867342,0.825669
11.016362,0.735398
6.970059,0.554130
13.285797,0.571114
22.509974,0.816455
19.713489,0.650728
10.392502,1.042816
12.063742,0.384570
6.283215,0.678219
20.314412,0.531343
5.171879,0.771660
16.848995,0.664093
6.889646,0.461175
10.208398,0.597772
17.064444,0.576245
9.901471,0.488910
8.679073,0.682757
16.073089,0.605589
4.618066,0.907821
5.675735,0.573229
7.552057,0.625922
9.837911,0.522366
12.259967,0.308882
16.853348,0.617915
12.753670,0.597292
24.547196,0.600724
10.020466,1.880768
8.365128,0.822352
27.973700,0.658220
3.547983,0.823847
27.426147,0.652427
4.348647,0.588735
11.747771,0.421809
14.320590,0.576463
14.788406,0.644989
7.047753,0.458164
22.025123,0.540030
6.866304,0.588906
11.115804,0.407658
8.839899,0.527886
19.389976,0.650183
8.081257,0.606558
6.903552,0.804454
5.272507,0.664974
12.774258,0.379349
14.955511,0.501630
19.267409,0.469981
7.481915,0.827443
16.405683,0.642132
12.378672,0.647235
2.462957,0.627678
11.675668,0.461624
5.579134,0.517318
6.839848,0.596684
17.614120,0.878221
6.310254,0.352222
6.922570,0.674576
6.851869,0.515655
22.786165,0.574810
10.569018,1.026626
5.708390,0.492801
4.648778,0.774015
11.206157,0.386651
21.696811,0.588077
7.251497,0.408104
6.879877,0.645665
15.617854,0.590885
13.798842,0.148061
6.804637,0.577043
11.514534,0.478488
12.119333,0.294161
8.023922,0.828116
17.499806,0.610122
10.232310,0.503992
12.664047,0.574387
9.878117,0.526701
6.252766,0.642249
6.965678,0.658324
7.818064,0.631967
5.510189,0.577692
11.020217,0.622726
12.581005,0.539588
8.353231,0.537190
10.493312,0.426830
7.093102,0.710970
6.223840,0.459333
17.360767,0.636221
8.500684,0.603782
6.735219,0.601680
17.483747,0.646532
15.643867,0.646712
9.996234,0.529293
11.116581,0.499375
8.828960,0.662905
8.793966,0.443568
5.737232,0.513374
7.966256,0.412546
6.810172,0.475162
4.969351,0.854651
8.209435,0.596650
7.126449,0.432373
9.818997,0.667068
11.460958,0.520689
5.493749,0.342916
8.493148,0.526530
13.638140,0.575215
5.891102,0.463341
7.737081,0.780073
8.184245,0.527453
3.378466,0.325197
9.599542,0.395359
8.143473,0.776810
14.054210,0.517912
6.921714,0.546096
9.983106,0.468828
6.883078,0.354670
12.467362,1.197341
9.340406,0.495718
6.504360,0.443194
7.033302,0.617392
22.559126,0.577936
21.662235,0.741939
5.331871,0.592614
21.021962,0.609543
7.749616,1.299494
6.333412,0.558052
10.279551,0.488307
13.140210,0.442162
9.743297,0.535791
12.771607,0.391172
8.662668,0.463833
26.825325,0.725255
10.743636,0.593312
17.622730,0.506914
6.001472,0.517067
9.768655,0.540846
12.025613,0.923160
16.305207,0.558059
10.406691,0.451118
8.012161,0.329919
18.669281,0.557978
7.965893,0.739645
9.335920,0.690293
16.999660,0.888728
11.712715,0.603051
4.545017,0.706462
8.595062,0.539840
19.725872,0.417431
7.972056,0.738947
7.523191,0.352561
11.964348,0.495636
23.729630,0.647752
13.746362,0.362971
7.157769,0.463827
17.227638,0.800746
5.165671,0.566381
4.162323,0.751640
15.388514,0.766197
5.162298,0.940751
4.662433,0.304520
9.865257,0.259128
18.478814,0.571475
3.752826,0.618691
8.322945,0.740214
8.215560,0.408837
5.232787,0.687959
12.587510,1.027136
6.787274,0.606569
7.523998,0.461234
12.963906,0.614626
11.040051,0.506348
11.642233,0.594092
21.581848,0.538861
8.319732,0.569887
4.901689,1.273880
4.188006,0.915444
8.884314,0.500857
21.108916,0.787937
21.442007,0.604414
15.313158,0.435581
6.465837,0.561199
6.886799,0.593987
19.875724,0.551425
8.496155,0.713865
9.729705,0.447246
7.634229,0.862954
3.888803,0.660595
4.829042,0.813451
5.405195,0.493322
7.401254,0.603917
5.430447,0.192760
8.808518,0.633802
18.418034,0.563234
13.866892,0.904923
27.266894,0.567012
14.357136,0.498049
10.366992,0.656941
7.212917,0.469266
6.300769,0.642041
5.847243,0.614286
9.910962,0.532208
7.314664,0.794181
18.127685,0.549439
6.693048,0.343544
7.738689,0.435246
5.419634,0.637656
13.480417,0.467074
6.679626,0.522417
6.124385,0.528198
19.532950,0.658998
3.814339,0.298295
13.384782,0.436962
16.345379,0.525441
5.837381,0.568786
12.898605,-1.029172
8.803299,0.870806
7.590331,0.328519
9.127245,0.493250
11.455819,0.481732
7.185056,0.454789
8.292307,0.751779
5.229764,1.289311
6.677043,0.510266
12.050417,0.352593
15.669663,0.450622
18.668988,0.681006
27.803857,0.598332
4.072083,0.585708
11.149919,0.640521
27.632350,0.743249
6.752409,0.363562
5.577727,0.632674
8.282786,0.580997
20.293537,0.677949
6.994523,0.458045
10.701432,0.275293
22.782637,0.570705
18.869260,0.543787
9.998722,0.479565
5.479326,0.638988
4.267992,1.536525
11.930735,1.318794
6.934494,0.374810
14.750206,0.560325
10.547600,0.491029
5.808244,0.717838
3.578154,0.828063
10.135558,0.753905
12.179091,0.594073
8.045890,0.755421
5.045165,1.005953
8.415531,0.367468
11.609211,0.473937
6.763147,0.341058
5.206146,0.689344
7.759250,0.381727
8.382123,0.602276
15.628803,0.658668
7.137670,0.412697
8.327076,0.805579
9.558834,0.478038
6.960020,0.488246
21.636649,0.597760
13.268398,0.574470
8.575665,0.789196
19.392608,0.710013
11.487938,0.544957
5.898494,0.423209
9.344916,0.372108
10.168578,1.093765
14.794160,0.528042
6.024040,0.537455
16.940069,0.777498
11.000209,0.478798
10.045641,0.498207
5.690742,0.406803
13.665735,0.559168
15.049833,0.492662
9.157588,0.436988
3.911924,0.910979
9.732537,2.467115
21.665764,0.853897
19.591246,0.516656
3.902349,0.996775
4.111245,0.922227
18.692258,0.571812
8.804894,0.676881
19.807310,0.432907
9.616289,0.552815
24.221611,0.646613
10.112080,0.517200
5.847484,0.612221
7.308902,0.614413
8.146814,0.491375
12.635505,0.393029
7.371998,0.799578
11.270473,0.478841
9.626180,0.705582
28.065988,0.685397
14.679456,0.597536
7.474139,0.625262
4.734511,0.789994
7.402906,0.419811
15.840347,0.456500
27.890199,0.619540
19.208040,0.545023
5.995403,0.659199
6.918785,0.531433
7.509119,0.452352
20.493262,0.439694
5.415962,0.584646
7.418282,0.607079
11.324912,0.864292
15.779097,0.360140
7.120862,0.270977
22.900877,0.728613
11.306935,0.459860
6.100434,0.524375
6.233830,0.501565
6.251465,0.523445
11.116784,0.427994
29.053375,0.605581
6.949225,0.378874
7.565080,0.814769
5.405195,0.493322
3.779261,0.628582
29.001562,0.719508
10.609295,0.592446
4.540323,0.887006
8.101049,0.818561
8.590111,0.923167
21.337874,0.562943
15.623867,0.681275
19.357354,0.492945
5.974370,0.587971
5.085011,0.720131
6.380176,0.544727
5.985292,0.742831
11.594154,0.443470
6.932127,0.862084
19.260292,0.516170
7.304422,0.471334
15.782562,0.402882
6.285300,0.355655
12.862789,0.545134
26.978917,0.610543
10.520107,0.548235
3.943556,0.799961
7.385678,0.530393
6.031209,0.535927
12.628479,1.077220
5.512867,0.335389


==> Data/dist.txt <==
c1,c2,c3,c4
2000.000000,0.310477,0.350857,0.270096
2100.000000,0.320594,0.361441,0.279747
2200.000000,0.330734,0.372068,0.289401
2300.000000,0.342397,0.384286,0.300509
2400.000000,0.355497,0.397901,0.313092
2500.000000,0.369172,0.412004,0.326340
2600.000000,0.380630,0.424281,0.336979
2700.000000,0.392497,0.436976,0.348018
2800.000000,0.404349,0.449662,0.359036
2900.000000,0.416147,0.462311,0.369982
3000.000000,0.427945,0.474961,0.380929
3100.000000,0.439744,0.487612,0.391876
3200.000000,0.451542,0.500262,0.402823
3300.000000,0.463341,0.512912,0.413769
3400.000000,0.475139,0.525562,0.424716
3500.000000,0.487019,0.538303,0.435734
3600.000000,0.498903,0.551050,0.446756
3700.000000,0.510787,0.563796,0.457778
3800.000000,0.522671,0.576542,0.468799
3900.000000,0.534555,0.589289,0.479821
4000.000000,0.548952,0.604743,0.493160
4100.000000,0.563776,0.620658,0.506894
4200.000000,0.578600,0.636573,0.520628
4300.000000,0.593425,0.652488,0.534362
4400.000000,0.608249,0.668403,0.548095
4500.000000,0.623074,0.684319,0.561829
4600.000000,0.637899,0.700234,0.575563
4700.000000,0.652723,0.716149,0.589297
4800.000000,0.667548,0.732064,0.603031
4900.000000,0.682372,0.747979,0.616764


==> Data/dist_analysis.txt <==
c1,c2
2271.434213,0.477378
21354.557041,0.695523
3869.078753,0.567271
3765.560224,0.364786
4653.418762,0.540222
15274.695305,0.746377
8924.243439,0.467255
17579.203250,0.624335
27246.349598,0.577180
8169.166227,0.671964
1951.489016,0.695428
2109.560406,0.590195
11050.433260,0.517951
18840.006392,0.711014
16383.501689,0.482336
35778.714371,0.341300
11995.250825,0.605387
11865.579654,0.766264
4793.664037,0.585998
7220.937586,0.382528
13740.654159,0.750832
24002.557716,0.529495
25212.928667,0.541374
6608.274912,0.645541
4115.743089,0.680270
8320.347114,0.597566
4152.086486,0.557827
5556.798700,0.516087
9631.204998,0.371343
11707.199101,0.633913
6941.209174,0.828782
3867.358587,0.441664
7039.206171,0.560679
23465.933958,0.557226
30824.010415,0.426002
5639.004928,0.469866
24667.936758,0.542657
10501.839325,0.543132
3076.205831,0.845684
4249.601261,0.511255
5166.296337,0.587528
6264.664233,0.575480
11390.322802,0.478074
32898.158540,0.493204
25967.394175,0.340179
1184.064894,1.295954
3780.630719,0.554258
5651.199306,0.635555
3499.746828,0.380243
30358.870322,0.729782
21683.679695,0.610494
5510.202183,0.569731
6812.402753,0.425227
35816.059678,0.488259
40620.105254,0.654568
13717.203927,0.450944
17393.197635,0.520851
4064.826600,0.395075
11522.588388,0.535336
14205.078256,0.581850
4861.323473,0.750293
32908.402932,0.496229
11666.375108,0.473289
19042.226410,0.488895
30435.415384,0.446875
5228.433175,0.817548
12757.225927,0.517277
2330.395683,0.489045
4534.827211,0.364357
28532.939364,0.556854
1458.671519,0.848152
21780.356878,0.304560
22612.416498,0.392734
4645.175876,0.548461
11149.564817,0.451303
7981.736359,0.536098
38929.198756,0.729015
9170.962114,0.505742
4847.231553,0.403714
2169.183637,0.862088
55519.969578,0.709766
4100.126172,0.541509
10323.294164,0.379109
2903.221969,0.659390
8539.273079,0.838080
24640.838535,0.542897
11776.873225,0.485555
3451.902383,0.913300
7751.285889,0.463102
22779.192138,0.578959
4103.304239,0.561458
5471.843414,0.662918
4145.427299,0.923070
5853.418378,0.743303
8320.347114,0.597566
33634.805363,0.547588
14155.475434,0.594154
5466.608246,0.494564
26302.570711,0.551172
8238.881181,0.644688
5084.915817,0.353325
5084.380577,0.699807
23159.270420,0.639516
5414.992659,0.892646
4492.989752,0.367696
43257.540333,0.648600
8970.953799,0.561316
3434.481776,0.624405
6878.805284,0.222450
15510.127493,0.652615
2760.380241,0.805033
6977.961344,0.455614
22505.239240,0.309313
8812.507151,0.574702
12050.012564,0.552071
5945.455441,0.425996
11806.690102,0.846788
7300.415237,0.627477
11298.120306,0.514062
14699.895030,0.397801
14479.678231,0.510272
11067.143325,0.382404
19465.272250,0.314771
2659.701274,0.686298
9138.342869,0.577068
31480.538720,0.579831
5900.802057,0.725562
3415.545637,0.576396
29773.214611,0.559545
41631.006013,0.654296
6468.423759,0.598760
13407.992136,0.573002
3090.756150,0.960055
10339.723631,0.543494
5285.895681,0.316033
2807.090226,0.633404
3031.512982,0.505860
2188.700658,0.722215
45362.297148,0.723513
4793.940647,0.582432
10775.232751,0.395586
9898.957441,0.637254
7097.489485,0.600957
4163.190144,0.491011
6033.416678,0.509789
8282.854444,0.540876
2679.835331,0.833105
2862.844528,0.496220
5268.245903,0.396319
10958.381003,0.520784
14941.353631,0.622371
8521.042749,0.832797
9566.951453,0.456172
21398.424274,0.564794
5310.714132,0.636096
1504.312912,1.214360
5554.184986,0.392683
13211.408825,0.545472
3154.204302,0.398999
6618.745512,0.760218
3353.491083,0.361668
8132.334732,0.744095
4082.923270,0.612595
4112.472003,0.603144
37642.335939,0.741923
4535.229423,0.482133
34136.392431,0.727964
14546.468970,1.069998
1917.875573,0.997743
9959.662913,0.575718
12297.532792,0.634848
4415.007352,0.908414
4567.424033,0.636677
19936.597928,0.690954
6340.963282,0.782387
10966.477127,0.436646
5022.947208,0.304052
26916.677465,0.595470
3780.576280,0.541140
16149.999487,0.475663
17757.695507,0.651018
29293.091775,0.470794
32665.249440,0.573528
9089.573615,0.491460
25013.773641,0.583385
6614.167203,0.386461
1632.056502,0.968594
19482.578555,0.706488
10903.292644,0.839204
4334.751597,0.625257
6016.751749,0.753755
9127.722448,0.631326
17773.754458,0.619113
17849.376037,0.680474
6580.037707,0.716601
32966.748013,0.691452
3384.793550,0.962744
9960.085700,0.258430
7098.391064,0.764735
6328.105851,0.443705
3061.548223,1.121448
12653.857021,0.608423
8199.433914,0.543639
8932.327222,0.472795
9255.212256,0.971287
4906.326142,0.658328
7901.777144,0.524810
11058.655872,0.714126
16733.605468,0.326357
3963.180613,0.858734
21016.740334,0.612559
7752.509827,0.643372
31235.620970,0.420483
7052.947150,0.228923
25553.257093,0.859963
9940.363381,0.806344
5960.011751,0.252225
38330.499189,0.656318
5391.385584,0.848448
14958.349770,0.753771
11250.117892,0.819753
4841.573647,0.396871
3479.188947,0.411186
12220.004798,0.650116
6482.440623,0.527541
13343.685221,0.492013
22979.962357,0.671835
19206.672609,0.559245
4278.960860,0.911402
5498.754640,0.484871
5438.849439,0.518616
6959.135249,0.729433
4613.123670,0.451942
9184.470967,0.820793
31823.523275,0.574793
4220.602004,0.518272
6622.004741,0.897123
2443.197725,0.585547
5653.550733,0.310208
4225.862171,0.539597
2239.450669,0.866523
14383.958660,0.643155
1954.402288,0.601019
7480.012880,0.571725
7270.452929,0.516903
5508.301978,0.390577
10184.096115,0.421715
10485.267093,1.385257
22972.709269,0.728776
7149.743732,0.522004
9255.406871,0.318912
21942.438635,0.521628
6323.997721,0.812605
9295.400513,0.512824
6288.458609,0.437232
8235.511081,0.619496
15838.245742,0.687897
45929.029226,0.737086
3394.996545,0.341475
39452.541347,0.827701
41187.340673,0.458278
5339.451569,0.393392
4908.735535,0.621027
24087.549143,0.463373
13360.931997,0.610204
7130.094193,1.243643
26989.597432,0.618866
4916.647803,0.496870
5175.502868,0.889111
42571.571738,0.653136
2469.656730,1.076363
31692.090689,0.434643
1892.881241,1.067018
30209.695084,0.550944
5665.794198,0.410611
21881.713714,0.689595
3453.517073,0.449217
7369.087073,0.365642
5928.123466,0.663280
8116.328954,0.590820
3984.621950,0.539058
4297.443477,0.306404
5912.104152,0.692614
4858.684522,0.460172
7015.478861,0.614074
6519.970026,0.419981
5974.586576,0.453437
4370.923609,0.508863
5312.940830,0.382974
3725.381902,0.376772
6208.069367,0.483045
26988.655404,0.432258
5371.165570,0.505088
2685.739072,0.569550
2182.391660,0.702376
7071.512869,0.516911
41109.102384,0.480093
4193.369742,0.917154
4712.435916,0.307730
5327.064781,0.536150
10276.750708,0.514077
47903.963886,0.661681
17411.136470,0.527264
5937.010111,0.729020
31398.259570,0.574234
1822.101944,0.775317
5013.622775,0.500863
5500.179212,0.666998
29543.742531,0.471582
7084.664447,0.588293
9430.716906,0.479522
7582.298515,0.462178
2647.717926,0.439908
18939.844922,0.738204
12307.953130,0.707391
22544.612052,0.355894
1334.830285,0.898190
39017.210411,0.466960
3463.427684,0.546613
7950.408981,0.226719
5674.766995,0.404710
3650.522000,0.610851
6689.179442,0.822959
22249.240833,0.704188
41201.456865,0.670639
24862.645443,0.359464
9577.197711,0.586916
7860.230162,0.536173
7307.144072,0.552145
5978.531775,0.454976
9631.825525,0.529186
6651.702039,0.355446
10400.395499,0.515466
3666.363135,0.796472
12085.701421,0.574050
14116.272100,0.676198
9134.528426,0.691512
4537.301816,0.283334
5041.048370,0.791150
7692.288286,0.469446
24079.324036,0.614642
19258.948548,0.327342
6520.461717,0.324338
4998.114106,0.646393
4468.672674,0.430200
17534.968377,0.573617
8157.005037,0.561112
22376.902993,0.737405
1907.396187,0.598714
14558.471148,0.784971
9475.380967,0.827498
4842.524879,0.492181
3515.663830,0.928059
16374.882854,0.454261
16924.703131,0.467809
27475.219052,0.563303
7272.426821,0.518412
2186.679906,0.779334
33092.349565,0.333692
37621.266103,0.671539
8998.490953,0.667284
8785.678201,0.395683
38025.392540,0.742828
2996.149879,0.706183
12127.865463,0.496751
6814.455904,0.756424
3486.052901,0.618884
4209.553901,0.613425
4909.290356,0.381355
9008.797356,0.692818
4463.959633,0.648902
13074.562973,0.379824
12917.787983,0.621946
5357.785317,0.933734
2787.629567,0.637545
14531.393532,0.365290
7747.641448,0.453567
7538.057378,0.516313
9786.474749,0.651390
28894.774827,0.582001
26682.398631,0.565402
14932.189545,0.419247
13303.461674,0.517553
29964.871241,0.593832
10522.960022,0.551782
2930.849195,1.007584
3572.448017,0.669170
2747.445474,0.893093
5810.247689,0.897584
5616.801376,0.472858
7939.789759,0.584869
11032.538685,0.607412
7019.659251,0.552176
5031.199704,0.646348
24578.798777,0.446747
21661.413849,0.635224
4449.518880,0.809205
4124.717188,0.307995
18988.271099,0.304170
2511.283927,0.444812
24533.377480,0.530773
3572.537861,0.910704
21983.594123,0.674798
5322.489070,0.454910
2523.173443,0.942635
6074.245520,0.563919
7430.701094,1.297131
3158.206789,0.587874
5613.126169,0.395373
7549.209909,0.566230
1910.444011,0.666448
21555.206591,0.583161
2609.110466,0.585241
15226.305832,0.461090
1482.480064,0.829872
17680.286973,0.678135
2268.634668,0.554875
41341.096884,0.620995
13293.049142,0.196713
4616.820887,0.496788
3991.083198,0.713090
21585.257148,0.529813
17299.654963,0.536424
5230.112466,0.534382
7458.483275,0.579589
11915.848888,0.273003
4056.111429,0.483968
3416.111288,0.537554
3867.635578,0.809695
6452.485406,0.391934
21323.726603,0.604033
10826.504405,0.576937
7313.969102,0.556503
5973.762958,0.550199
13387.418614,0.522469
8623.495141,0.550513
27732.662435,0.574060
3889.865188,0.537002
3880.735105,0.430566
12969.225059,0.534171
4260.449284,0.320452
21653.103784,0.299875
5493.747476,0.665337
7267.019453,0.450794
6880.679995,0.641892
45087.539168,0.722551
7636.255496,0.569772
36437.329645,0.502843
3785.197198,0.549271
3831.914210,0.615021
5335.091919,0.812200
2119.865456,0.723614
6110.761263,0.481370
2340.137275,0.810152
4177.385764,0.354479
26874.698416,0.630762
6338.221598,0.467158
37634.643209,0.672442
40175.459666,0.617017
4101.486389,0.910765
4777.578824,0.880901
3122.445900,0.900019
5652.149189,0.401431
17796.379726,0.571991
11142.388065,0.450793
31564.657590,0.777202
19639.736253,0.491419
6202.161977,0.485873
35513.431373,0.624392
6597.386616,0.815236
3635.805352,0.594234
3275.984026,0.793437
2784.823042,0.949580
11520.545839,0.684609
5687.488564,0.632527
6199.767512,0.476180
4495.737810,0.504936
16435.466915,0.278877
15511.122667,0.534045
5241.887627,0.467728
1853.161001,0.791876
1395.635493,0.814657
24474.676692,0.348188
27379.403420,0.395448
3887.041684,0.455432
3239.843784,0.651395
4328.162368,0.507814
11581.933043,0.627381
10371.436837,0.567143
11646.617658,0.518223
8352.516345,0.411523
5137.747290,0.817497
3468.159149,0.352758
4081.768219,0.510588
20514.211282,0.277691
5495.812311,0.444497
7039.088488,0.634115
6250.571265,1.014259
5941.994948,0.443064
3831.543043,0.526948
36782.335082,0.619613
51959.562807,0.778383
6452.016453,0.482856
15002.701419,0.621294
9491.756963,0.581947
12531.002845,1.103247
4292.325134,0.893852
7447.682319,0.493220
14279.035378,0.392954
14339.139582,0.627210
28005.350622,0.525802
19057.685194,0.685204
5664.302117,0.571345
8704.071817,0.538629
25562.619368,0.530070
12588.390652,0.451633
8899.982851,0.720853
9867.812126,1.448302
7283.012787,0.507724
19285.867542,0.507307
23166.308440,0.660751
11537.902914,0.590412
23050.898862,0.329275
25088.132650,0.381219
8095.096220,0.477701
1997.148216,0.713405
2310.370441,0.642303
11707.823411,0.407927
8979.133308,0.569196
9063.109932,0.474792
2247.985704,0.706647
2710.117977,0.453887
31042.651652,0.658440
6437.193571,0.461672
13415.108692,0.563633
22869.196044,0.542538
13077.866438,0.559652
2886.486713,0.539532
13177.027495,0.412648
11574.535597,0.609064
31407.787293,0.574370
6232.127390,0.601911
4789.598983,0.736511
11464.152052,0.607095
16819.552546,0.575784
11110.243149,0.453347
25100.812395,0.457714
8414.468967,0.515088
7773.493809,0.623466
28725.429822,0.593180
22662.681440,0.925131
6925.110646,0.596722
3471.849779,0.911951
2356.300904,0.566663
3442.151251,0.819809
12517.436460,0.541930
4926.290594,0.529321
4734.754286,0.809321
7288.098483,0.417176
6124.756461,0.615282
6453.869466,0.616720
3872.389642,0.535880
8403.737906,0.665116
16113.259311,0.467936
25820.359566,0.563711
25603.123151,0.522325
6399.898288,0.496977
1751.981096,0.916235
19341.623018,0.657055
4827.159505,0.367226
3894.262173,0.846539
6034.841513,0.797148
11563.775380,0.794597
5925.448659,0.561287
21604.067481,0.510572
15047.235390,0.439530
12741.791849,0.528308
3206.112329,0.592045
5830.354835,0.537759
7619.189217,0.530606
5262.950938,0.578179
9224.925522,0.254408
11488.961950,0.541118
4008.993479,0.521560
2199.391673,0.527763
13865.781863,0.704838
4229.322544,1.745455
28372.938531,0.570702
3084.944035,0.431864
8320.347114,0.597566
3239.913173,0.514173
4820.775290,0.457474
6701.452053,0.425763
16302.804271,0.323900
53522.023180,0.735749
4529.210609,0.640017
29369.987420,0.671812
7741.684773,0.316915
2921.473337,0.706174
8107.431503,0.810188
25328.629905,0.357273
2429.604174,0.559825
3718.550836,0.618009
24630.352383,0.530990
18772.715415,0.538044
5198.268680,1.014319
3329.999092,0.588698
8902.363793,0.511493
3760.139082,0.350365
42745.710867,0.727057
2674.291359,0.631440
8425.105317,0.694809
7255.147827,0.573410
36019.260847,0.476911
1982.323751,0.757964
6758.688401,0.723982
2279.480472,0.517281
2207.811048,0.632898
16669.588605,0.311219
8398.634043,0.536275
3667.233502,0.657199
5351.890196,0.253693
17588.196957,0.603550
25556.273092,0.569153
1634.215704,1.138276
17601.865391,0.575745
2703.104399,0.659752
11789.739752,0.627715
34080.677701,0.646322
6421.602974,0.795554
28061.616926,0.681925
11910.124382,0.455368
4712.541982,0.354249
11048.113413,0.415339
5363.447337,0.607692
4327.203721,0.685068
3402.081183,0.554319
10676.670481,0.516556
6462.635851,0.616279
3406.593575,0.508046
13544.149811,0.841224
6899.208300,0.700799
1451.549993,0.869890
14104.060815,0.339442
6731.558013,0.612206
19596.532761,0.540737
2274.548134,0.489605
17349.089414,0.529193
15235.970881,0.523225
19257.293543,0.557784
28059.637930,0.634727
3919.181464,0.521828
11693.602312,0.478324
32975.113477,0.685769
41437.860860,0.649805
6325.121429,0.808146
5831.305406,0.591461
6481.136906,0.614887
4825.726653,0.456415
27645.713830,0.577175
18108.880319,0.604998
11825.362635,0.817393
5845.661565,0.445142
7329.186472,0.751459
12325.760646,0.501001
16621.721754,0.656253
10688.685864,0.378911
1634.803544,0.822746
5544.605546,0.752689
3701.616789,0.542848
2295.179903,0.580808
21400.505156,0.612573
3983.632212,0.868551
9135.882548,0.587351
3334.259655,0.661213
9565.056255,1.427320
9280.400145,0.319478
8773.855729,0.496617
14395.749385,0.866828
43580.351489,0.656096
11556.878388,0.722692
19803.327904,0.698412
1951.678021,0.714293
5471.365135,0.389015
17488.529972,0.687915
5577.150223,0.302143
10867.215573,0.595183
19750.471620,0.596571
10102.569815,0.599142
4430.468495,0.394026
15518.640141,0.777219
11553.064806,0.542665
18085.469634,0.703142
2699.443955,0.458080
6757.047026,0.820727
8515.273099,0.494030
14270.786261,0.516478
2372.566850,0.564404
2632.037463,0.461468
12207.322089,0.589500
2757.159623,0.471782
3910.411524,0.855285
30036.425776,0.442243
4264.216632,0.564648
8203.447304,0.637547
5925.294515,0.419066
26893.736040,0.666633
11120.298914,0.447865
17135.743089,0.484665
18837.948505,0.511197
26433.228284,0.442671
10512.338958,0.714355
10992.519199,0.655435
7602.669014,0.458939
16146.784289,0.585744
7194.597196,0.567342
5129.296103,0.905411
7981.466051,0.590099
15216.443322,0.589516
8502.668951,0.493926
9026.291833,0.544614
2858.292792,0.522537
5465.923806,0.749505
4724.969349,0.591290
8671.958928,0.357116
15748.062394,0.756177
5760.373753,0.251416
5522.483443,0.452717
4493.053911,0.586865
3761.286893,0.462476
7347.571550,0.733114
5791.404523,0.615246
5204.478558,0.640925
13887.627027,1.136776
12032.243957,0.461193
24359.881048,0.399837
17375.834492,0.546522
11266.664413,0.533837
35542.447464,0.668898
4254.794781,0.515487
25220.047944,0.540554
28542.579304,0.646253
8721.244322,0.672372
4847.730589,0.620220
2746.541419,2.247320
10620.775145,0.467581
16289.627347,0.610844
4809.173276,0.443579
7779.961597,0.352470
4593.031147,0.396729
14987.146026,0.453855
34157.124409,0.857631
5884.422355,0.673247
5564.914539,1.342832
15700.060628,0.569594
15523.423321,0.582257
59645.608273,0.102001
20634.022589,0.537577
1993.865210,0.821599
8176.513084,0.694082
24565.502607,0.649778
11425.585660,0.657947
31752.508943,0.537561
2670.828497,0.658388
21534.990058,0.697361
32759.454415,0.564259
26761.156931,0.644456
8180.055073,0.635122
5042.170970,0.402301
5276.609035,0.339487
13935.602431,0.702245
13220.266368,0.574411
1609.130974,0.751132
5117.286956,0.839153
24362.281765,0.632474
26438.167822,0.556676
3662.530082,0.641727
2312.108668,0.785264
7120.767327,0.540815
28832.655031,0.583244
10645.961101,0.706623
40760.628197,0.735922
4740.504371,0.857311
15972.096765,0.520883
29764.117200,0.669133
4065.571314,0.490626
3467.011578,0.631197
4911.411190,0.661255
4419.839503,0.674421
6236.300858,0.306777
41914.253387,0.782767
21782.077274,0.304602
14606.788249,0.518857
4801.348305,0.518999
5129.517991,0.623510
10340.726559,0.570342
3769.958188,0.462094
24806.760998,0.846615
5162.739518,0.458945
16234.762438,0.671318
9564.476047,0.520695
22029.151325,0.889595
20976.712041,0.548230
8244.685960,0.510939
30394.176638,0.420351
10207.730557,0.495273
5555.692032,0.896290
3731.304735,0.886789
7595.502266,0.567145
3605.494756,0.733511
4066.907721,0.469028
14087.848901,0.696368
5701.400789,0.461007
7523.120895,1.570242
6898.713661,0.758366
14314.827552,0.512664
5695.403902,0.542700
27319.835811,0.766411
5372.031058,0.607079
7740.079197,0.450476
12255.391392,0.854346
5476.563385,0.429984
2055.612442,0.823063
1664.326843,0.847859
5572.828383,0.547303
2546.420863,0.571018
7806.037503,0.523347
11971.787178,0.539312
3151.963240,0.366525
26482.277293,0.576783
10561.450873,0.586004
6428.030519,1.043592
10923.993806,0.381643
22898.243684,0.231555
4701.079191,0.430053
22523.971169,0.571231
11506.858263,0.523620
17201.112111,0.700152
9507.502015,0.530524
17012.851917,0.527966
5260.353931,0.546284
12990.692627,0.757703
4045.686232,0.357868
10549.206532,0.511841
4179.511909,0.539626
31849.260094,0.315698
12970.663741,0.585745
14171.247273,0.701154
18024.661379,0.603293
11911.433347,0.783022
5484.066456,0.465908
12653.091565,0.791572
20016.603282,0.496206
10751.154447,0.542381
6164.783222,1.448921
9073.689371,0.476175
9742.526155,0.579040
4606.355799,0.695030
7290.966398,0.488921
12728.554407,0.812336
20027.776507,0.282787
50023.424867,0.694292
30989.198927,0.419784
9323.209246,0.499010
3504.410542,0.503356
26201.232211,0.566433
5542.622308,0.610986
20491.453047,0.582531
9144.233956,0.501050
17363.393458,0.521674
13603.699195,0.406488
7502.250375,0.591736
12962.009169,0.751472
10323.294164,0.379109
2145.232991,0.688930
15087.941003,0.616623
24083.734227,0.652081
2682.268125,0.736913
17380.419978,0.490878
31154.880771,0.711876
5450.088470,0.683553
2167.588761,0.782794
8150.711209,0.627694
12473.987694,0.534552
11169.795606,0.689207
8064.367635,0.674406
6293.645509,0.760478
33993.561377,0.448949
2712.873862,0.935526
9644.886670,0.600095
2504.048087,0.516724
9598.371315,0.631097
12333.289442,0.202004
5413.866249,0.688200
7093.569341,0.757494
6705.049064,0.720274
6214.976455,0.526996
8748.648306,1.364477
17227.316453,0.725492
5990.348039,0.570784
6057.591616,0.929574
21366.869781,0.681257
2859.634384,0.479161
24210.847744,0.934951
12185.131368,0.492424
5725.618185,0.646498
6928.831788,0.595489
12329.444963,0.587863
4202.542987,0.902176
31992.607767,0.240111
7389.234022,0.602876
1804.142782,1.464069
4977.822347,0.485072
2741.686802,0.643636
15902.395178,0.769586
5173.420502,0.504035
2764.052603,0.556880
6531.023201,0.585096
20852.350485,0.686502
4067.126301,0.638153
30778.906414,0.497553
29142.399930,0.581740
4204.139102,0.611437
1376.401465,0.895585
9117.429875,0.668422
7027.893160,0.635849
32993.936392,0.368330
6883.396225,0.633833
31057.922439,0.683879
36188.477907,0.684664
3250.245284,0.570259
11601.740837,0.232369
8195.363317,0.594923
6878.805284,0.222450
6014.040902,0.497668
9184.110472,0.560201
11093.482723,0.447487
3966.631732,0.900980
4427.054626,0.655970
4683.458660,0.303895
6282.426950,0.465092
6995.132459,0.640183
11696.295064,0.634028
30528.140281,0.475425
7240.458094,0.474040
36989.247840,0.704298
5313.929070,0.730023
32997.240561,0.497134
35174.747373,0.691000
4738.165001,0.357770
6260.292180,0.440762
3985.165668,0.412926
23255.502384,0.498650
18291.923295,0.581728
11597.337873,0.483322
2779.195205,0.803946
8140.453523,0.728636
2398.567580,1.023533
8558.121975,0.707039
4109.830693,0.336859
16856.109547,0.451216
6622.556047,0.678131
2226.517731,0.519839
3413.836656,0.872221
12124.021778,0.443882
4980.507616,0.641733
21148.462601,0.671970
1950.120626,0.755275
18671.042481,0.453338
13286.778871,0.491585
25763.552680,0.587962
4899.587515,0.512529
13193.310227,0.627152
4973.203350,0.522595
8044.843923,0.624616
30020.359123,0.441670
1285.648277,0.952846
6228.878512,0.885773
3002.845176,0.662811
16899.772358,0.531491
4435.204760,0.476707
2451.366358,0.735532
6448.642642,0.267696
9133.338798,0.489448
16591.026196,0.615659
2075.997778,0.535898
5165.727003,0.354992
4313.438322,0.464140
4479.550282,0.440208
6052.844208,0.617002
1973.873688,0.571242
24650.213281,0.552445
20624.498118,0.568682
15104.802120,0.457409
15480.504261,0.640711
16515.000490,0.633035
32196.407727,0.419367
12551.577341,1.202206
17485.344957,0.613542
2952.468777,0.458346
5139.024355,0.537099
14410.932924,0.603011
36625.449367,0.727051
22569.067545,0.621703
4494.646627,0.687847
5676.746550,0.547504
20177.474096,0.654876
4035.882484,0.413185
2817.359363,0.401884
2850.262179,0.660710
11975.648573,0.685032
1584.932746,0.994612
9192.049652,0.503535
5940.285792,0.271085
10707.942868,0.441348
31204.049326,0.645539
6580.189916,0.655049
18613.842268,0.923187
3018.410496,0.405903
7228.734403,0.435258
8887.712524,0.594625
3893.131215,0.921625
22869.196044,0.542538
18741.687931,0.539863
23792.446059,0.624008
7057.744080,1.185120
10831.836484,0.564669
3801.045763,0.341357
22009.560365,0.688059
5632.012780,0.797093
16438.834224,0.604610
2831.210689,0.946307
4321.311438,0.580362
2196.486067,0.765929
6672.724596,0.551522
4679.213240,0.635020
1847.372619,0.683138
7095.497993,0.761166
1498.899959,1.353050
2735.743889,0.961341
6694.221345,1.734056
3866.712610,0.576967
18141.863747,0.623831
4516.298497,0.532779
21327.940456,0.695740
14400.703666,0.669292
12582.611528,0.750974
8782.886879,0.552796
13853.944208,0.500753
5823.119840,0.717074
2742.227098,0.480731
15206.511571,0.465842
21763.440083,0.656753
5917.662706,0.414339
4754.465293,0.754204
6836.988799,0.551475
2306.554683,0.486634
7751.262014,0.554894
3961.057185,0.898146
4873.723157,-0.224908
13822.616116,0.609500
31541.273410,0.658169
4448.816826,0.674713
29668.008718,0.408030
8217.480605,0.922070
8622.841734,0.678589
9158.666623,0.589195
6433.773576,0.613366
21213.453302,0.514748
14008.719902,0.573776
10969.050381,0.698439
4645.175876,0.548461
2738.984630,0.625598
4303.765903,0.502345
43820.534250,0.744117
5791.113917,0.634836
6298.524115,0.562190
18446.197072,0.611761
13591.996295,0.641385
4214.116361,0.714476
10299.393586,0.604658
13691.660554,1.110099
19104.152821,0.983301
8116.446895,0.727078
21262.440564,0.579718
6312.767252,0.493458
4529.210609,0.640017
7915.616968,0.480883
5995.493531,0.442707
5216.606008,0.208782
3097.878388,2.226708
6358.315212,0.623350
9711.743256,0.790871
17064.903938,0.560522
4504.937653,0.533429
4986.838088,0.377258
8328.975749,0.630088
7104.166483,0.605078
6794.562577,0.735763
20613.249712,0.685911
3736.542959,0.618873
2444.455173,0.884912
3708.822357,1.263646
2245.631257,0.910073
1351.415260,1.240854
15746.037509,0.620823
3118.973923,0.760705
7206.366581,0.463218
18554.388541,0.601748
5509.481121,0.445680
8604.592426,0.497696
8251.410239,0.561084
7324.214846,0.541013
12120.741915,0.619870
5410.509204,0.455918
5662.719922,0.295531
8100.406305,0.798321
5437.580787,0.363761
1532.047864,0.811322
24323.573293,0.551218
6628.871334,0.441125
11644.360339,0.587955
5279.930215,0.591798
10701.419737,0.381550
8667.107330,0.670167
13306.614349,0.455138
10821.147215,0.760300
6301.340546,0.616266
6772.314015,0.561144
21066.696441,0.311214
16300.036071,0.622746
30895.242777,0.425246
8620.219182,0.601800
9878.084635,0.833424
13887.041450,0.529175
10056.506556,0.372305
10260.658883,0.639900
1818.252800,1.280692
10465.177874,0.543915
9026.135332,0.620425
8926.566955,0.571663
20640.107371,0.606210
4289.006195,0.724330
10382.037781,0.681112
12209.472547,0.497075
2471.141930,0.660033
11078.322293,0.746559
25100.448249,0.652459
6311.166237,0.301024
5176.696052,0.411955
5994.537030,0.675576
5131.826260,0.645509
4659.991005,0.869529
9140.821828,0.804788
4030.097712,0.351415
15463.850514,0.571354
11313.193517,0.600298
21153.960573,0.331618
11843.662535,0.526281
7787.361603,0.527147
10752.201089,0.561017
5681.151240,0.578873
26837.089145,0.792455
9631.204998,0.371343
9348.101665,0.631780
4959.150247,0.543544
3780.186245,0.437358
7224.607773,0.461605
10733.549458,0.682293
36183.215818,0.818101
5612.714462,0.705760
7049.447151,0.746809
6812.003348,0.550430
21817.573152,0.608379
3554.031271,0.810956
16202.446762,0.639540
41356.570171,0.753755
16797.579331,0.620820
13219.839461,0.601288
2273.774825,0.914187
4922.696634,0.329914
12315.077749,0.365084
5772.825099,0.515354
21426.553151,0.533931
3502.967657,0.815640
6429.784148,0.728568
7919.421433,0.423714
14116.791313,0.749761
16751.801002,1.071723
46917.124388,0.656710
4802.409336,0.544336
7109.716195,0.599550
21333.739954,0.655104
6694.108082,0.715907
33878.749029,0.627684
11082.230058,0.381217
4627.530518,0.718321
8140.533460,0.591246
1490.414256,1.336069
5042.639634,0.827028
1673.348201,0.694804
7132.876327,0.511390
29335.826888,0.589069
18827.539868,0.697927
2930.589357,0.765247
6613.859310,0.469896
1848.977154,0.603748
3502.774206,0.610852
8179.274430,0.440145
8614.645286,0.557116
7457.626785,0.572662
4266.971290,0.521044
12945.396459,0.462214
10827.789828,0.520542
3894.262173,0.846539
11149.828552,0.412159
31072.461554,0.619535
18663.296399,0.549769
6379.840097,0.802647
4108.241792,0.285984
5648.701988,0.738794
14263.183151,0.379837
8939.217591,0.390823
7377.864220,0.686930
33971.455099,0.719781
15437.841979,0.733349
41730.391071,0.798994
4371.654020,0.596305
27673.779698,0.681865
13317.654492,0.488144
3219.401062,0.656452
4044.936927,0.918672
3428.318848,0.649080
28180.553507,0.843700
2448.223317,0.586263
7039.206171,0.560679
19065.812964,0.650721
4293.741895,0.781666
2914.627307,0.478334
13760.375498,0.561217
7224.744410,0.641596
19621.866415,0.504319
16599.732419,0.709136
6085.918795,0.774920
3645.437141,0.628428
5725.243792,0.943017
3545.221863,0.508625
5457.984322,0.670007
16378.161894,0.693216
5654.462804,0.811286
19954.356806,0.651940
3969.194085,0.903713
8485.998886,0.469528
8110.958362,0.564066
8641.468575,0.702338
13654.064468,1.124379
10569.586049,0.692865
1893.753763,0.661084
21095.391081,0.348792
8546.431947,0.565408
15370.660951,0.645372
6762.418438,0.818714
2215.134534,0.706886
30670.764732,0.569505
12685.084470,0.532232
9746.849737,0.636334
16866.644256,0.447714
11974.868116,0.271781
5758.164820,0.829226
2233.152377,0.707521
7327.330522,0.602937
24745.328781,0.449077
7456.476288,0.511476
4045.686232,0.357868
2363.285965,0.667499
14678.649809,0.470402
2999.689670,0.760563
23676.635480,0.683949
2818.522270,0.928982
21853.370198,0.598923
4926.673196,0.532445
2122.181193,0.580713
6404.333303,0.495478
8228.259234,0.640324
6387.202091,0.570890
1495.213145,0.902576
20609.758355,0.700412
20412.190094,0.601225
10010.436979,0.479455
3024.741144,0.764953
8374.191703,0.710006
45608.177142,0.738697
2615.704166,0.630312
31496.203694,0.582888
3717.839292,0.538950
10228.945511,0.625188
6031.383704,0.428462
6002.464290,0.456342
9495.944086,0.457488
11542.206984,0.537735
18151.130075,0.573809
10646.198158,0.366776
2281.421640,0.744926
7631.584050,0.847174
1570.297090,0.884927
2168.221809,0.911896
12927.534567,0.702976
9612.396639,0.686766
4716.473768,0.747664
2721.048488,0.886533
16237.078571,0.506502
4746.537689,0.306836
9676.619758,0.376696
4207.321199,0.536296
3267.651905,0.351769
1026.224072,1.135824
6630.454213,0.306083
19031.195965,0.476347
21725.733827,0.584958
1985.917435,0.782709
12233.523607,0.483036
29265.892146,0.575399
24725.863643,0.864696
35361.188528,0.721635
5343.946565,0.546206
5971.341689,0.273753
5004.060940,0.864952
4909.290356,0.381355
5339.743834,0.684377
14033.051604,0.222817
14789.747050,0.809788
16065.486827,0.544860
8056.196547,0.499333
16708.385722,0.443885
27643.611696,0.717337
8626.592973,0.592735
6031.320609,0.966154
16431.013981,0.483767
23476.463556,0.796880
8682.019290,0.805071
5844.998015,0.769712
6884.527553,0.591461
24090.548037,0.619694
3431.985378,0.752247
11152.258570,0.451576
9241.343555,1.494347
4104.123070,0.820159
6955.813475,0.630483
2496.025170,0.630640
10802.499551,1.380033
4986.452890,0.879348
6846.526232,1.143520
8485.998886,0.469528
11506.238651,0.538350
5124.852924,0.405378
5130.036176,0.380816
4106.868635,0.573907
5015.464578,0.618609
5834.429096,0.522942
6306.359556,0.668994
7389.925598,0.411738
16982.217886,0.540361
3200.929037,0.379497
17588.032833,0.771203
2141.853037,0.925070
4846.960610,0.725781
42019.146529,0.653241
2206.967703,0.569485
13546.591927,0.435082
10602.038714,0.491101
4639.668688,0.450563
6211.907267,0.761182
4812.860232,0.474611
4510.390714,0.420867
5352.576020,0.949941
22603.716198,0.312624
11745.668520,0.524300
34511.443768,0.715445
4760.711375,0.461003
6311.295883,0.616896
12867.258400,0.637851
9066.767532,0.475114
16330.329715,0.524277
8059.469309,0.719591
12043.589888,1.251575
7356.541726,0.471369
4877.230008,0.625353
13941.350401,1.087758
45247.598252,0.698552
7120.453423,0.597821
5900.776819,0.459190
14321.698207,0.746851
17079.904517,0.481688
4188.838994,0.588341
12235.560479,0.576624
7483.771439,0.807720
15911.416076,0.510523
13786.698459,0.313472
17142.522626,0.690000
16471.116782,0.536685
1997.338709,0.649023
5841.895021,0.583612
4604.922379,0.635704
6378.514605,0.529958
10644.205587,0.378681
3820.458559,0.604141
3353.942418,0.669701
14494.901647,0.455991
29542.969476,0.710307
7009.469449,0.563649
44512.411165,0.679858
15493.956592,0.465308
14111.009979,0.568332
11434.867751,0.563721
7550.214211,0.557254
7194.965043,0.593178
4964.914590,0.775074
2422.175854,1.214339
3541.426925,0.489977
17407.107138,0.629876
23748.097283,0.683374
2849.893345,0.701840
7030.905265,0.740778
22916.998764,0.667040
26411.850237,0.587026
7997.304496,0.450364
8288.968561,0.648440
6400.127898,0.769056
2696.259283,1.008116
8277.250264,0.674611
2339.803804,0.900277
7849.530562,0.735286
11192.760353,0.608700
2609.179737,0.607230
26532.840627,0.538740
27987.530965,0.689695
9787.831969,0.675008
24702.941487,0.593614
38510.528850,0.749646
9113.183066,0.490529
7769.084646,0.517927
13019.880553,0.483286
7819.453542,0.626861
3119.338103,0.348087
13105.788078,0.841342
5005.430140,0.637046
6835.289285,0.597415
2114.702080,0.828626
3583.930725,0.750904
13812.526304,0.636741
3433.267240,0.467171
1832.042966,0.920242
6567.106944,1.204151
7372.789676,0.457324
22713.978940,0.354228
4384.309306,0.624478
3836.063161,0.432447
2340.137275,0.810152
18009.038560,0.483892
9664.585446,1.478351
6929.338593,0.616766
28748.862408,0.832485
8283.690413,0.666484
2846.884861,0.518843
12223.496934,0.642056
7401.532229,0.416966
23092.411417,0.496676
3965.401917,0.697488
41212.273201,0.755266
3506.117536,0.630481
12445.690038,0.397969
5669.032868,0.474335
18845.642100,0.603865
1807.873616,0.873131
32707.894458,0.556489
26857.429382,0.589974
1703.241603,0.734725
20340.495093,0.534709
7629.794345,0.413717
17489.749479,0.635358
7315.750923,0.253390
4382.747054,0.393342
6715.537965,0.454276
23554.856044,0.556441
13652.845606,0.197008
7113.037519,0.487627
28969.659178,0.726666
4557.194288,0.784679
28293.628512,0.374306
34873.842449,0.646057
21576.540938,0.690023
9495.988158,0.166037
5795.076520,0.520470
20139.560534,0.553120
19246.004014,0.433820
4722.837936,0.547997
2936.673306,0.875610
6327.633946,0.616591
5090.067149,-0.881806
2877.269964,0.397611
11412.486991,0.553148
16386.157051,0.530872
3958.241652,0.552944
6003.923241,0.451586
4080.564517,0.553910
21842.803751,0.342762
2368.280494,0.566515
16132.607198,0.843986
15300.791986,0.676875
10307.121935,0.494528
3890.669266,0.921510
23575.621073,0.557732
2599.153703,0.808133
17859.875911,0.523784
26095.122137,0.397791
7272.935034,0.518869
2429.791642,0.592458
15319.297806,0.518822
6444.265512,0.415847
7064.270729,0.577637
3762.709907,0.543799
14353.607893,0.467393
1339.987469,0.915099
15913.365330,0.545288
11366.172817,0.550526
6783.072512,0.746450
4121.206547,0.548286
4968.211727,0.377907
7339.302334,0.638827
29994.103621,0.646133
11458.353225,0.521061
4866.844498,0.881120
34358.466040,0.710062
9909.084892,0.504949
14725.184141,0.417452
5089.877536,0.394024
3125.125839,0.890970
15707.014887,0.642666
5987.844302,0.507901
9775.399890,0.494476
7185.446765,1.340410
5961.641238,1.825855
16838.788580,0.608897
22470.925536,0.706566
2968.848304,0.623102
11804.807944,0.695767
6083.389994,0.574930
3929.086022,0.390333
12064.746084,0.487999
5093.525032,0.411153
7948.875657,0.407090
3556.672183,0.558097
6115.337268,0.682510
4779.574525,0.454083
11511.846404,0.496797
2460.340117,0.772874
24160.716178,0.654483
5156.499945,0.349490
10323.295353,0.532499
9270.318795,0.666170
3011.804840,0.599549
18179.158754,0.593370
2574.627427,0.784670
6648.708534,0.648783
7900.683357,0.495998
9201.616450,0.527944
5620.719132,0.338753
5426.362938,0.512724
3062.403430,0.884220
7284.652474,0.647527
7096.342226,0.762443
8318.386557,0.609584
11691.551908,0.541388
2461.686747,0.456064
14462.770588,0.580416
2448.879728,0.658610
4690.254301,0.381843
6310.968788,0.489292
6844.261868,0.538076
34509.031348,0.845210
10581.388583,0.271265
7794.903888,0.305925
5390.650218,0.605060
3324.359612,0.492381
13032.184716,0.603309
8392.627858,0.472550
3569.380159,0.367069
3378.360433,0.369367
34863.181550,0.641477
3092.404302,0.564100
4352.716856,0.804179
4188.612893,0.927323
2178.123136,0.627218
7926.981926,0.228658
3496.429044,0.674937
4042.138340,0.679096
6577.005624,0.835516
10871.277968,0.779066
6032.350785,0.786853
23086.901784,0.522392
43411.263752,0.624176
9801.042428,0.464853
7931.091792,0.479191
3787.424284,0.621877
17913.462007,0.566001
4895.244929,0.378776
11502.566007,0.453459
11740.489764,0.758100
7499.398096,0.693371
3508.954611,0.532574
16457.760339,0.479629
10080.735582,0.371156
5448.900438,0.278084
5689.570907,0.550533
28588.928802,0.593672
23434.992652,0.753447
2767.556165,0.573133
2169.906644,0.593062
20802.167132,0.595398
21066.454794,0.571748
8119.810186,0.743279
10897.162325,0.630290
6275.650357,0.713688
5212.619374,0.683334
12450.659779,0.561070
9314.092672,0.792650
3632.686359,0.787553
19497.627093,0.380711
8693.734887,0.673187
23391.233087,0.579593
6633.380491,0.632254
10455.820835,0.559937
11285.518703,0.680187
2858.511490,0.563267
3893.720395,0.586962
3003.942567,0.419337
4507.853935,0.487712
12488.237972,0.467630
3671.111200,0.419161
10565.634219,0.683442
9768.128649,0.433199
3518.966915,0.659320
17705.147516,0.636756
6558.583946,0.578037
5761.358281,0.400423
7382.030850,0.749474
5480.614712,0.530511
1544.696334,0.993346
12054.114210,0.681541
3478.442615,0.823230
3393.332145,0.723019
15515.681928,0.777138
21415.165365,0.545786
3244.428799,1.155934
1986.380021,0.585946
7894.336820,0.530723
22808.452111,0.554377
12583.887300,0.555459
4845.590417,0.816086
21199.026312,0.682694
20091.756484,0.613866
11122.975814,0.232338
5365.876676,0.567707
16284.004324,0.524002
17326.354994,0.539281
8890.280636,0.334544
23021.500452,0.608902
8953.195524,0.842154
1715.639192,0.663380
5594.738598,0.404648
8628.945417,0.571354
2725.752754,0.830818
3735.990673,0.618781
2228.592216,0.641509
10933.979506,0.379134
14314.744793,0.561543
4869.874281,0.810944
10842.857331,0.385637
17492.000896,0.916442
3494.912437,0.372584
8162.951612,0.710259
6735.615708,0.525929
21785.194127,0.304713
19982.013066,0.695168
23230.011248,0.371727
7613.074547,0.498461
14034.478836,0.561737
3872.415149,0.697119
29177.891091,0.419921
2682.649707,0.682954
3912.147103,0.533351
30731.495764,0.406945
812.539172,1.544561
11137.425458,0.450262
32799.090327,0.635492
9494.267591,0.525886
9278.488646,0.563372
6726.290814,0.610236
1900.995903,0.817488
10535.336908,0.376612
6382.556397,0.527660
7354.908766,0.620399
6593.915980,0.511983
2923.424826,0.418740
800.535834,1.520376
23075.094012,0.377539
29156.907664,0.449644
30382.245756,0.551797
9495.177669,0.465746
10485.023603,0.788264
21966.624875,0.517135
10472.929538,0.614996
25627.914845,0.573582
13569.467131,0.464565
26900.014114,0.580606
15377.295263,0.696916
7008.478714,0.759024
3508.699617,0.390555
2568.294520,0.699352
10349.377978,0.595191
15558.155131,0.506861
3888.009681,0.611837
22151.042669,0.677562
3186.494157,0.554995
5771.991514,0.571680
7060.079857,0.462177
27938.478166,0.570325
16810.537068,0.418969
20143.793827,0.899883
32913.677974,0.693413
10768.678429,0.576148
6042.120504,0.633470
10812.632288,0.639025
8541.066953,0.445766
21327.591288,0.302327
11885.183456,0.410070
7164.195764,0.542460
24936.825346,0.625681
6691.750979,1.849147
8337.108556,0.638251
7821.654427,0.318374
4170.512837,0.429861
2736.995394,0.466057
30495.653109,0.646223
15368.354255,0.473084
16616.456192,0.633582
22413.501862,0.577221
5618.097862,0.474065
44540.961166,0.722905
3064.238966,0.890797
3623.778187,0.606485
5476.563385,0.429984
3362.697812,0.888726
22535.715834,0.483162
3311.222063,0.630492
17657.661749,0.480516
26751.158535,0.584254
5179.747072,0.993350
4057.081937,0.701304
5366.965475,0.419611
10200.636382,0.602626
5923.578407,0.755300
11142.021557,0.495767
30820.195091,0.549376
3450.543365,0.653347
28633.696275,0.431063
9166.439155,0.644601
5421.063557,0.521937
31213.114971,0.636798
18353.666839,0.576379
10671.008697,0.491372
17805.249052,0.576365
11379.577078,0.656837
7216.441684,0.379879
3018.045491,0.641977
7679.131210,1.310862
9067.025749,0.618889
6243.029141,0.835102
3976.644190,0.902408
7827.343286,0.520749
11942.117256,0.463658
10797.451330,0.567550
2399.413461,0.504436
26197.894997,0.537145
4674.212509,0.474714
13280.421127,0.503235
4223.862729,0.453029
17802.753456,0.529014
7247.305300,0.385011
11169.544112,1.355795
1741.957596,0.901512
2544.971875,0.560113
12019.363204,1.219058
2253.699674,0.718183
30599.003724,0.590884
3449.858815,0.755147
34488.056001,0.689888
2415.027439,0.612473
6833.913834,0.559763
2075.336215,0.619739
6898.434998,0.615442
30046.987297,0.725835
1580.247418,0.991574
8002.178376,0.547324
28234.892645,0.683945
7923.052883,0.408339
10435.466541,0.505942
4298.187166,0.337692
13840.138118,0.316411
4083.925364,0.622250
7208.778322,0.616912
2028.904106,0.753073
11611.532808,0.583168
3886.361420,0.343158
14438.681761,0.452978
14131.575075,0.162581
22070.427187,0.410601
10343.977497,0.699168
7079.716930,0.714022
5014.148633,0.629714
6143.967633,0.448055
21675.488779,0.857244
6400.417318,0.786043
5316.796450,0.846351
7474.172936,0.533487
12221.418396,0.590451
15727.047810,0.832658
29513.526925,0.437214
26696.735379,0.868379
16747.366532,1.039702
4744.996833,0.815537
27194.636609,0.574703
12366.218092,0.554531
6140.987051,0.537451
4358.056016,0.763319
40990.850041,0.724083
4055.404674,0.866904
9821.289570,0.843868
5055.663983,0.418770
24600.127519,0.675442
14440.309916,0.741455
4285.285273,0.631846
20922.681788,0.886380
8212.244105,0.596346
4962.033212,0.458406
5642.830365,0.959461
4909.926008,0.920424
12542.529708,0.428097
11017.758676,0.500149
10656.772258,0.699422
19516.580135,0.282490
2601.186785,0.695859
17188.292773,0.546917
2408.814297,0.448427
21660.208177,0.456805
7126.797955,0.535971
7990.106620,0.541295
14700.459931,0.533545
22204.276314,0.596943
16744.398638,0.297221
26866.990843,0.684932
7835.280177,0.615523
3040.977293,0.505827
30361.506266,0.647158
19090.002971,0.684609
5653.207127,0.319636
8138.784168,0.464264
7102.017707,0.766586
4936.850982,0.466445
23641.886388,0.645481
29035.782092,0.432523
6232.077311,0.516430
9095.119179,0.703246
4162.743430,0.922835
2548.481048,0.641795
8790.407978,0.575151
5911.170005,0.811801
13861.198142,0.709134
1288.754104,0.861846
35404.658578,0.257712
10188.728150,0.535435
14865.386649,0.523070
3544.483357,0.630169
3767.436467,0.560351
2038.299506,0.726742
7412.451352,0.710272
10402.853656,0.530526
12116.404580,0.519220
14715.939940,0.586536
6181.264291,0.469444
3719.741787,0.416492
8724.684655,0.547993
6088.044161,0.529857
8149.438860,0.507102
21062.340872,0.508564
12205.876766,0.666091
10378.341233,0.700638
7544.681182,0.412349
8241.455556,0.586247
7627.949859,0.311327
6196.123504,0.497451
1436.970995,0.895480
17841.258532,0.918628
6461.088699,0.463628
7030.525293,0.389234
6999.634176,0.593666
10917.082734,0.483893
15649.578382,0.507957
19013.149843,0.555054
9482.572988,0.828994
1926.402852,0.684045
12127.910891,1.117495
5627.303231,0.492623
4728.952966,0.559649
6657.880720,0.231660
15243.415704,0.638826
10280.170193,0.482635
67523.956715,0.164817
22280.821160,0.919325
34559.995179,0.676780
15892.672996,0.625343
2750.950344,0.692169
13635.811457,0.379783
14002.925516,0.611544
7067.280023,0.570206
4001.701690,0.652327
3782.315548,0.490701
7805.893335,0.862587
2570.958832,0.466291
26821.613008,0.375439
4535.229423,0.482133
23507.056362,0.494733
10777.879439,0.575347
5784.055020,0.775788
4942.435609,0.598878
26006.498340,0.366381
3796.373192,0.506542
7103.414380,0.717996
19332.281543,0.751590
3421.596624,1.038185
2975.724062,0.444717
13015.855761,0.572514
19862.675704,0.563558
20578.133427,0.548495
1937.994760,0.592331
1674.351424,0.744061
4756.304317,0.569848
2445.667168,0.585764
20120.525542,0.574649
11121.527013,0.448245
3404.354330,0.397599
8356.752894,0.535978
7105.709490,0.632468
28741.475207,0.674830
3588.548384,0.479040
2864.459695,0.484569
6863.367008,0.713357
28028.045839,0.579967
4414.784962,0.908206
20924.364777,0.457931
15148.385768,0.427049
2594.779637,0.751327
4500.321680,0.644599
28309.488310,0.459589
6859.682525,0.223727
8364.638733,0.655109
11380.962223,0.485501
3095.202289,0.392829
5369.078260,0.791672
3160.718170,0.364730
13114.010147,0.455289
5976.935997,0.430900
10134.701338,0.566879
3022.927836,0.500247
9381.969929,0.818550
13957.417658,0.536780
13250.691850,0.157484
3507.480452,0.373190
4167.064879,0.560054
18347.139184,0.522611
3958.975856,0.478945
19558.829360,0.316460
19236.672913,0.547075
4395.279555,0.535058
10902.084966,0.566231
12463.227194,0.499674
13049.933575,0.989624
19821.684511,0.121669
5200.892511,0.800301
12964.268496,0.206956
24352.562923,0.496783
41794.707037,0.568748
5735.924575,0.502143
18315.228309,0.685598
5049.388511,0.700610
4466.389273,0.748281
4707.999651,0.406225
10617.960548,0.525459
28908.249010,0.584190
7281.166917,0.488726
10549.053702,0.555525
2238.397018,1.317320
18565.562280,0.585645
15438.670610,0.521441
20373.604919,0.622315
4394.005356,0.249662
13277.394090,0.472734
10348.835730,0.597719
9774.373801,0.838797
21306.187761,0.441793
5423.083416,0.571793
4433.508518,0.625891
5254.537849,0.846763
17355.528061,0.560920
23265.558200,0.702704
15451.559971,0.630036
4432.254914,0.577976
4359.093769,0.375028
4749.803426,0.517654
7043.079984,0.530625
1111.607442,1.064664
12104.991881,0.760722
3431.171149,0.937429
9152.231093,0.506350
3512.011512,0.922601
5960.956432,0.585539
35582.679545,0.749625
29084.916283,0.648740
6404.826263,0.531812
13882.094222,0.465343
9370.258906,0.465457
12143.996785,0.751994
3384.302887,0.357000
24193.731421,0.545444
5405.039013,0.785630
12409.714668,0.683283
5334.890089,0.365176
8451.063223,0.523039
15768.700757,0.658167
13998.546848,0.728852
23900.245954,0.570598
1822.142050,0.654279
7847.769988,0.595715
9419.542563,0.474744
5449.262620,0.992104
5128.891592,0.581598
2350.301150,0.566551
7971.865177,0.421349
3915.631277,0.394152
1237.413402,0.902909
19350.032322,0.564110
6253.928077,0.305765
12036.753992,0.473076
8615.690755,0.825550
4411.034573,0.369918
29740.366577,0.650987
8009.140696,0.550145
2644.350219,0.496735
23835.955268,0.623436
2526.556006,0.636475
16046.297060,0.497543
1156.394799,0.995889
7961.813616,0.792762
11720.963500,0.521021
9793.434480,0.608060
6510.972741,0.617498
11045.928738,0.432257
18479.873454,0.267578
4977.073622,0.749887
19989.030504,0.671996
10370.117275,0.535165
10284.751164,0.700945
18380.218158,0.645463
5400.445337,0.858962
5301.710581,0.793279
14772.168052,0.407171
6188.245320,0.498890
3012.207971,0.521365
17477.754869,0.728389
11106.412316,0.504516
7757.839869,0.459991
24960.369269,0.456739
4704.991192,0.375008
7725.945190,0.499375
7373.504264,0.416971
21066.449411,0.874811
4577.610968,0.801800
20869.574910,0.665906
6032.807999,0.692583
16646.577543,0.568079
3340.439676,0.472650
3440.754013,0.580568
5225.944822,0.375427
4166.841185,0.363281
23453.260090,0.628621
17182.493574,0.660367
5171.600021,0.417816
4044.927358,0.612194
2485.429574,0.650975
3760.979366,0.516053
3919.181464,0.521828
4790.889591,0.647798
10080.568224,0.505123
6364.524058,0.501184
3179.471046,0.365875
7026.639700,0.388931
20917.137560,0.644138
11916.962226,0.416311
5874.230505,0.365559
3211.757498,0.359169
5490.347023,0.683807
13808.699030,1.097988
4174.420954,0.618665
3830.075858,0.900248
11620.459826,0.490449
3665.535762,0.443011
5621.794150,0.854898
17402.670300,0.534125
18070.931362,0.758342
2419.213939,0.614655
12970.325188,0.534248
1155.785199,0.995364
6213.087116,0.503213
6660.515315,0.524545
8487.150810,0.591680
3696.541410,0.457224
24297.916034,0.660760
3325.542563,0.899523
7082.393554,0.587175
8288.136666,-0.463804
15178.179274,0.565266
6381.585447,0.545071
22800.552544,0.825427
1693.978855,0.875422
14447.925218,0.578623
14120.488580,0.799843
12309.446063,0.502240
4376.497750,0.956348
24817.235509,0.596381
2358.971039,0.468774
7991.358690,0.633466
8587.055949,0.554792
3637.553373,0.777531
5552.715035,0.472317
8580.566863,0.693787
3505.612859,0.628800
5536.302688,0.461044
10068.024333,0.511692
10663.723571,0.548519
2853.470908,0.491553
2040.498465,0.678467
26129.339529,0.648237
4820.775290,0.457474
26392.002161,0.263477
3430.175419,0.541437
2217.837101,1.321772
42883.773852,0.664961
17803.139449,0.599643
22037.735606,0.622168
4121.102468,0.382817
3545.364581,0.759601
1679.357918,0.757815
5451.316870,0.279855
9216.326029,0.561399
1619.142452,0.755802
15516.741337,0.308580
9012.282844,0.591055
4667.555646,1.022747
22529.936672,0.666587
16086.313609,1.014190
22808.670537,0.399254
3427.911847,0.819379
13185.962178,0.627634
10597.059485,0.358339
3356.441516,0.863342
3285.086931,0.473131
32470.976052,0.532084
3887.939073,0.573791
2119.865456,0.723614
1218.282426,0.916239
4166.251743,0.432367
14153.592594,0.590528
6620.519894,0.399638
12299.374052,1.283791
6129.992353,0.662354
5124.620095,0.720303
5119.875213,0.406592
32426.400728,0.544092
5609.139728,0.859712
3698.140618,0.731210
3486.052901,0.618884
18081.315156,0.524035
25794.019749,0.361084
5565.413456,0.462637
12931.808689,0.482876
1091.327421,1.019620
8054.972874,0.575204
7217.628667,0.721802
3193.513356,0.476479
9147.546098,0.672506
19018.348949,0.552361
817.415972,1.541518
6621.080752,0.755589
2815.880927,0.582193
15724.818821,0.591893
8144.137601,0.285348
9944.610916,0.529779
6021.853245,0.468838
4163.190144,0.491011
3763.919693,0.585556
26113.479703,0.606849
17663.223043,0.612874
15752.122596,0.609941
20132.377445,0.696186
14654.764632,0.410033
9629.704514,0.433773
25323.461933,0.533498
6501.583910,0.529972
9668.456564,0.629776
22608.294415,0.614211
3681.246044,0.318445
8150.776680,0.518066
5126.183881,0.604049
18258.836891,0.579380
28639.515786,0.607270
2100.262589,0.666764
1434.437712,0.753649
6876.384279,0.474580
5800.892332,0.512603
4640.000592,0.824207
4084.162060,0.358157
4448.939632,0.631523
5372.187232,0.400067
4461.343129,0.390082
10638.144319,0.556268
13201.019628,0.702202
50761.923843,0.730847
3918.643884,0.358664
12620.425528,0.585552
2885.841334,0.652190
5925.671379,0.817552
2207.076133,0.675036
14666.505621,0.738648
14456.584073,0.601816
4131.423426,0.468297
31442.488398,0.444774
9541.454498,0.476306
4580.208884,0.415329
16578.326884,0.573246
3778.209647,0.933853
13975.170985,0.513671
4440.910475,0.861485
7179.006336,0.431981
9702.127588,0.416420
6655.616355,0.524774
4443.244473,0.533534
1561.399313,0.972563
6337.208179,0.612315
4528.042190,0.497757
10304.236052,0.459114
11543.038710,0.568655
6958.754670,0.427537
10251.568507,0.455967
4070.316299,0.880554
25252.398451,0.664712
11337.537605,0.441049
7334.147838,-0.569888
7373.285598,0.257634
20679.699119,0.675185
9660.253404,0.964535
2140.855813,0.853403
22075.757581,0.598110
17689.160439,0.601518
8031.636368,0.466397
1603.211290,1.032799
6598.226685,0.715786
5098.931046,0.603394
3967.086495,0.901600
28389.040050,0.729775
13864.377473,0.539245
9053.228114,0.557341
6125.542827,0.392088
17088.821557,0.613633
16184.554934,0.638714
15949.243245,0.655607
2825.119795,0.550880
28908.565467,0.569035
10666.138995,0.521038
1642.915108,0.729056
21992.523690,0.879637
21552.280161,0.853595
16754.592195,0.477726
16708.785214,0.796272
5600.748619,0.460459
4091.222560,0.430085
7164.936655,0.666669
2334.655220,0.762460
9740.405690,0.457609
4821.851026,0.780822
25870.463354,0.694135
17601.390815,0.284899
3415.324185,0.456245
5317.383678,0.837313
5019.039718,0.507166
4473.665297,0.392372
13611.844510,0.554007
11501.768272,0.515252
13780.290984,0.569929
6802.977574,0.488154
7039.088132,0.530082
3075.047388,0.905761
4443.244473,0.533534
5587.723789,0.651301
3423.136308,0.492167
8323.008612,0.609238
34053.086559,0.757142
22998.198862,0.682373
10175.244893,-0.220342
9881.281268,0.506214
4617.050858,0.348134
19498.852838,0.687053
12534.407681,0.412053
16276.953903,0.544770
8334.011398,0.548584
6413.207710,0.487928
11352.716697,0.575944
1880.616753,0.594673
13263.153715,0.642039
10312.687206,0.514611
22181.382749,0.450070
12516.449964,0.559486
8079.587228,0.538572
3737.094938,0.347791
7104.150556,0.770571
11293.678247,0.548447
25664.072718,0.588341
4130.897866,0.526422
27258.663011,0.875034
2648.218581,0.542977
3897.510699,0.921808
7898.927405,0.595226
14222.426661,0.734663
11510.725842,0.342135
10279.922661,0.594036
2940.230407,1.016497
6084.406269,0.491437
10501.247674,0.542268
16814.660981,0.647131
4030.542146,0.349677
32609.962488,0.564557
11485.562726,0.511693
3488.663912,0.914540
5128.671754,0.742552
6846.526232,1.143520
9490.811459,0.399559
5009.277418,0.546479
6677.452254,0.534939
14570.820908,0.557851
3985.965673,0.833379
3806.153167,0.422862
14041.799756,1.155563
4150.919068,0.847336
2835.225621,0.703695
29455.118657,0.672144
10919.333471,0.702731
4234.810536,0.506575
34629.818099,0.496668
3573.467380,0.555839
16789.188860,0.592620
9123.122055,0.419770
3375.649588,1.095217
5321.347325,0.421226
10735.211096,0.547928
10703.832791,0.536115
5828.515559,0.747150
10418.522074,0.629354
8667.799649,0.591817
10334.118331,0.598073
29536.512147,0.673198
5638.371608,0.535296
12621.321224,0.441468
42743.004994,0.644223
12446.155501,0.683190
5865.177366,0.466491
51211.965945,0.676197
8180.266619,0.559249
15194.056860,0.586258
22188.529099,0.553844
5152.508403,0.382616
8749.553083,0.493266
7438.086525,0.632674
5598.663944,0.536166
7358.324477,1.662247
5802.802306,0.366986
3757.881390,0.577487
1825.144207,0.923988
5911.170005,0.811801
4259.539978,0.429186
5598.663944,0.536166
3362.995375,0.492899
4663.078486,0.564370
4233.087246,0.550451
34995.178254,0.640920
16580.627499,0.492683
1143.397898,1.172138
8174.521097,0.560151
3448.704374,0.367848
20357.345341,0.672428
7646.071864,0.600513
14464.687630,0.416498
13587.007761,0.605867
31652.810564,0.847233
19718.740195,0.565350
3195.664774,0.881701
30386.741682,0.551833
5433.421014,0.279645
8233.651293,0.596684
9490.627032,0.831672
26158.391913,0.590161
4220.602004,0.518272
21282.579107,0.512840
19812.361383,0.655723
23305.948384,0.634784
4647.097042,0.512420
16803.886894,1.066838
7663.380106,0.812637
15887.781831,0.543212
13932.496824,0.534914
3887.352145,0.526691
28199.401937,0.650825
5986.879214,0.778484
4355.393187,0.766585
7519.364528,0.785827
25940.238692,0.473501
12807.146462,0.577308
6607.761910,0.511816
20618.124769,0.542401
8020.832871,0.589030
7086.544281,0.752123
3959.518246,0.896541
9747.060628,0.373151
6427.930889,0.534262
10594.594432,0.679993
9526.130578,0.506043
5683.281245,0.703579
7381.935402,0.652404
6487.933297,0.522827
7773.590316,0.748255
11915.894748,0.776119
3192.686765,0.455882
16335.292111,0.627493
13316.572796,0.196810
5156.499945,0.349490
36911.836830,0.660087
16468.881091,0.543614
4916.409580,0.414419
13884.839336,0.750237
1163.937410,1.022571
24204.291395,0.572570
13406.973911,0.557484
3909.773196,0.697046
8522.225955,0.543805
6083.836121,0.560404
4755.251966,0.655665
48695.241978,0.650817
5000.182816,0.518598
18221.876589,0.507841
8033.803139,0.599194
15957.883005,0.433722
11908.572376,0.133987
5928.599350,0.541589
4201.845820,0.587019
2789.630513,0.533193
23510.243765,0.877081
1724.544160,0.944560
5346.470084,0.365538
43592.767359,0.658491
7362.001274,0.550791
5978.622442,0.487633
30276.943476,0.817116
2329.963223,0.813477
8661.153637,0.668401
4877.008692,0.811965
4099.571388,0.523498
1583.741145,0.993896
6048.712542,0.246361
3040.261939,0.536776
9160.012521,0.570670
11839.049292,0.529899
24336.269745,0.702294
22730.510315,0.634227
4913.859800,0.328713
16581.228470,1.063938
11985.311312,0.568639
4866.104271,0.309646
16457.436130,0.601667
11797.399383,0.582697
10230.532348,0.456401
22050.565925,0.618519
3893.681219,0.531828
5164.593021,0.867980
5248.751638,0.532035
24339.585778,0.421112
6369.783508,0.577577
18835.608920,0.606985
12553.237095,0.858186
7243.200692,0.722003
7900.700275,0.322654
4116.178773,0.516561
6410.516453,0.441367
24229.824567,0.417932
2491.801255,0.823665
4111.213424,0.707621
15843.884033,0.650082
8260.866089,0.445468
10373.063414,0.696224
4838.083789,0.466329
30696.170772,0.671688
19807.603415,0.623756
21426.082162,0.539004
11274.968072,0.533197
3105.138168,0.472330
9599.712431,0.521268
2227.664359,0.934925
19701.816799,0.654288
16348.681386,0.538576
34066.387298,0.758058
5484.545993,0.825046
12442.064740,0.934761
13632.698720,0.436721
6526.888538,0.320771
6694.782303,0.500219
15980.025571,0.581866
3943.786708,0.583043
6857.880730,0.502305
5953.638992,0.443811
5401.614064,0.459905
6201.224067,0.481214
12681.517295,0.454450
7561.216050,0.636828
34658.361449,0.630002
7103.878605,0.812381
10512.917223,0.739685
7339.287864,0.647585
11139.276974,0.412133
8859.306589,0.487175
25674.658434,0.672921
21998.924503,0.554687
57296.503761,0.076916
28876.329146,0.383659
12180.141619,0.644619
10974.436051,0.534310
21276.517477,0.616616
4463.959633,0.648902
22443.255731,0.881920
8522.435193,0.528961
3825.124463,0.532944
10850.358978,0.573982
7725.945190,0.499375
10047.373592,0.559559
25157.415459,0.302248
48749.953555,0.803633
20789.875885,0.575963
4626.371034,0.507382
4363.377349,0.756708
12322.292838,0.505811
2470.360750,0.584530
6418.714294,0.751056
2674.283312,0.438500
3780.652694,0.852886
4095.147110,0.627654
6152.169108,0.563815
3269.347513,0.389972
13865.703274,0.851703
8749.397385,0.352916
11541.767653,0.524896
7696.675169,0.575739
19290.485424,0.546750
6416.365299,0.606738
4071.893666,0.695009
28600.990283,0.298043
9193.194619,0.638602
3767.502743,0.636625
17593.601203,0.599802
12189.306136,0.578040
9197.128806,0.443290
6583.146725,0.228651
28621.069529,0.679020
7171.668722,0.471533
17134.500498,0.589851
7412.206007,0.346831
7362.504366,0.628249
6127.945588,0.646637
33433.590828,0.541083
25042.313467,0.504106
13432.265427,0.508988
8997.378944,0.521497
3643.587277,0.772354
2207.076133,0.675036
12342.534001,0.369098
6757.428430,0.618039
8230.065395,0.559059
14841.885281,0.518787
4078.135501,0.286711
2483.504356,0.592386
4121.185245,0.378490
7106.838030,0.756541
34927.533300,0.735253
7169.522861,0.535254
13360.507010,1.164744
1155.120235,0.993837
8331.819903,0.542481
11479.312941,0.516855
6919.302303,0.449105
11063.468526,0.727749
26588.249230,0.627517
35294.453505,0.657629
14023.276746,0.588130
21122.913481,0.567754
23532.712152,0.682232
10174.387790,0.641063
4667.855490,0.303388
4642.549122,0.912373
32295.034514,0.447283
6358.417819,0.494510
5235.866196,0.872696
2146.633561,0.750096
7957.308196,0.413955
6595.477299,0.736916
25106.227238,0.581374
22573.833235,0.543332
6618.331263,0.533501
3747.018362,0.572367
14039.340967,0.755274
9796.488129,0.508214
7968.940293,0.535078
7442.940879,0.469846
26556.054758,0.810837
8843.529617,0.554369
4458.009744,0.464015
20928.066788,0.824418
10951.733606,0.513476
4528.680222,0.720548
6293.338262,0.572861
40603.737027,0.715376
18252.679052,0.709018
13257.789398,0.434071
28376.964404,0.643899
32944.456783,0.441179
15489.847724,0.589298
11140.309090,0.412401
27902.983696,0.456057
5015.040675,0.503292
3067.111288,0.564649
4162.743430,0.922835
7555.211113,0.600706
5215.922746,0.394081
12620.319152,0.518732
12042.365550,0.596653
11150.981026,0.451454
2684.505128,0.857331
9874.185774,0.584056
3350.017552,0.495636
2793.075440,0.540032
39083.710292,0.689591
2062.792617,0.543053
22932.233789,0.403023
9104.869737,0.473089
5729.556002,0.206552
9965.684826,0.192583
25013.773641,0.583385
2777.019225,0.419752
7765.139609,0.353987
10663.751569,0.731612
14698.413654,0.544382
27148.713753,0.625246
3986.060673,0.533127
2790.991493,0.483611
5845.418246,0.448825
3346.916178,0.436514
22122.929158,0.344537
4349.984571,0.506888
23017.775369,0.645464
16784.334386,0.667548
3480.166752,0.592145
24512.856333,0.602828
11085.837319,0.660045
8707.898232,0.591296
19491.353558,0.698927
10988.494352,0.143413
31422.992109,0.444482
16060.283758,0.531392
12313.880697,0.495178
21753.690756,0.665583
9562.119501,0.458933
6903.572587,0.618370
16262.534388,0.526999
10793.102797,0.524717
6854.501509,0.590128
2478.200396,0.899888
15025.078245,0.546512
21434.282278,0.886415
12063.713882,0.446813
5719.104211,0.531231
6246.140378,0.413018
8292.974185,0.728783
2275.342241,0.999146
3893.681219,0.531828
12251.183600,0.735423
7532.363447,0.656903
25179.783677,0.544596
36978.801271,0.619678
5013.238790,0.350052
22457.305758,0.496079
4711.308960,0.666638
9074.363383,0.476248
5695.761684,0.935327
4903.538311,0.883177
14604.760858,0.581980
6399.032700,0.228630
23759.124428,0.690676
10811.604084,0.659018
11633.149703,0.557675
11118.596359,0.524188
29520.102252,0.482624
12167.804973,0.543094
5312.171325,0.427009
21312.711841,0.593743
9034.811446,1.404517
10579.794874,0.839936
8536.621876,0.581087
3943.067023,0.502788
1332.270877,1.004596
5475.739795,0.494205
6067.730904,0.437352
8183.781129,0.489318
5093.484376,0.388021
9023.577264,0.346308
7765.139609,0.353987
17977.216095,0.646641
2897.729285,0.960781
2408.685421,0.588071
32950.244721,0.485962
6953.098673,0.718688
18546.763384,0.560147
7200.735288,0.633905
8266.781417,0.428799
12145.091087,0.629736
3278.467896,0.933706
1482.710899,1.300685
7563.729456,0.458939
10857.166557,0.478808
2302.325839,0.663678
6166.690675,0.915897
2942.117885,1.017581
35494.444374,0.727398
7109.716195,0.599550
8576.048239,0.549500
5407.161060,0.545497
4181.418689,0.518054
27950.743653,0.650376
24474.676692,0.348188
12808.708715,0.208906
11476.923331,0.473695
6895.140369,0.836859
5035.710502,0.516516
6193.862378,0.306308
15027.684022,0.457409
3502.971904,0.628064
10202.674430,0.748521
7614.154609,0.497473
19628.155047,0.545768
27752.444156,0.873510
21672.330174,0.489995
7603.845653,0.577776
4961.470388,0.625751
12168.811389,0.419193
7561.459210,0.600654
6884.893344,0.582679
8355.583719,0.620943
18240.944687,0.538439
15153.994988,0.318511
21562.035866,0.403841
10858.183405,0.551176
34419.729073,0.489342
4783.565577,0.637533
19201.245983,0.103732
18913.151999,0.513526
16951.703517,0.522274
2335.747960,0.788879
22444.870089,0.666175
24305.230797,0.611920
31548.240455,0.656541
19396.520368,0.065913
21760.852576,0.554897
3798.645283,0.667598
19608.684811,0.610864
26668.993625,0.715482
13919.398725,0.512042
4380.572500,0.910674
35287.913985,0.472365
6198.473753,0.470013
15229.991553,0.674205
10918.219275,0.783764
2541.542852,0.445971
7499.509220,0.509516
7615.239413,0.304341
9892.968847,0.513543
8403.651417,0.806620
22084.139805,0.592284
10492.489522,0.590599
3026.311539,0.467233
6461.125052,0.537291
7226.528595,0.642466
22914.247396,0.611627
28875.966384,0.550650
7478.648471,0.380958
5487.869521,0.936050
13580.029259,0.554059
11344.832662,0.689405
8812.064961,0.506140
7497.682090,0.566768
2624.751846,0.551164
16515.610847,0.257367
22119.005456,0.734638
16581.066849,0.602066
7077.450324,0.746783
8533.472537,0.838035
26613.758276,0.625351
12534.603879,0.727466
5882.478192,0.931005
4956.351001,0.701023
11513.581699,0.434300
9033.761028,0.499029
4135.446936,0.858832
2523.651627,0.484168
2203.449267,0.706149
10783.898911,0.519388
6336.734590,-0.664392
7624.987946,0.726379
3546.097408,0.489657
3841.043213,0.305903
26120.496009,0.544356
7859.246787,0.607974
6837.028931,0.480959
3986.996120,0.481245
8446.868477,0.616510
4477.089479,0.470260
13136.557701,0.598481
22851.819718,0.325367
13303.167425,0.779059
6884.527553,0.591461
12484.320344,0.437373
18685.996226,0.516561
2949.604711,0.630191
3991.983853,0.695873
26433.183865,0.641455
2952.588476,2.195592
7297.438597,0.618286
18843.974552,0.601091
8956.305666,0.654747
7161.125146,0.382654
5598.663944,0.536166
13672.445108,0.513558
4108.605327,0.793393
7134.199083,0.742579
27440.691354,0.594499
8648.825784,0.573288
23701.747152,0.424640
6279.786485,0.577959
7870.271628,0.475937
3985.965673,0.833379
9373.162329,1.353234
3638.216434,0.332929
22792.228009,0.599094
35309.908987,0.702399
7714.304089,0.552828
7102.795982,0.601114
5437.591605,0.612739
9110.227716,0.670404
28852.473215,0.676953
24040.468136,0.557926
4058.502320,0.432263
14894.791412,0.581270
4267.513281,0.662905
15892.112224,0.484140
2071.696547,0.628191
1395.635493,0.814657
6875.396342,0.754654
15617.675100,0.571680
8960.558475,0.241523
5994.537030,0.675576
19908.188343,0.597211
6658.376649,0.703294
2471.175188,0.715829
18640.244588,0.749752
10755.622202,1.317255
8694.318388,0.616908
12794.976266,0.549735
4986.932382,0.346860
10876.327611,0.873715
27186.264658,0.655920
19105.834071,0.502628
5612.582045,0.772406
16725.483506,0.530100
18997.877185,0.463536
3323.254402,0.696035
8255.323412,1.569427
4106.011736,0.561176
3908.287160,0.384273
7413.241713,0.255706
6608.696747,0.829643
5372.187232,0.400067
5439.412350,0.273390
4087.875390,0.386793
38041.145577,0.618488
3238.157070,0.409446
10020.972622,0.507009
3936.228070,0.859990
5707.133809,0.539198
18232.309493,0.757811
5425.172869,0.860148
2213.949554,0.660507
28879.687947,0.668517
12842.430200,0.366158
6922.665093,0.428267
2269.675977,0.669191
1732.012424,1.173687
20477.549319,0.404691
4414.294500,0.488380
11046.104665,0.445239
7250.050847,0.706199
3983.632212,0.868929
10867.527915,0.373862
2939.772478,0.947243
3513.736726,0.933545
2869.160810,0.426855
7097.360986,0.763269
31270.450264,0.761416
3902.712743,0.476421
15618.610336,0.596554
1848.977154,0.603748
4371.920625,0.416827
14435.836515,0.624025
7599.396716,0.405465
2614.226329,0.674386
13092.523750,0.618852
3549.529674,0.620333
6638.342266,0.535364
13576.519607,0.665494
4679.338994,0.886367
14818.031593,0.551117
9468.172162,0.680026
3650.522000,0.610851
11343.081811,0.236653
13570.993955,1.112987
5867.958338,0.241424
12322.292838,0.505811
23589.817510,0.612050
2894.919077,0.487552
7557.207920,0.600725
5042.666148,0.738992
25730.618239,0.557364
28719.847344,0.586201
4402.302512,0.680393
9387.447060,0.797084
4491.002005,0.439125
15099.532433,0.452837
13288.463927,0.538293
15670.932747,0.512027
12296.764037,0.198172
9391.958899,0.393183
15229.806183,0.663824
24896.058502,0.654162
30477.363925,0.587422
18213.601881,0.483679
8366.372197,0.538024
16335.292111,0.627493
31187.554189,0.561351
17766.095487,0.494981
8369.717048,0.557846
24172.636090,0.410012
4234.973233,0.458711
6951.891125,0.634952
1901.780993,0.883959
7122.607077,0.523419
2726.580677,1.023728
4874.698765,0.421550
15488.815508,0.463815
2643.756773,0.531027
5303.607760,0.582182
17953.466431,0.599267
5236.905439,0.488770
11309.452342,1.274245
9173.332492,0.456335
14840.775690,0.520572
9373.299056,0.590774
5904.482594,0.710156
12251.084306,0.778262
4442.665834,0.444526
4631.357655,0.671706
6246.168163,0.745545
6267.541610,0.690462
1936.423420,0.865529
12667.466568,0.595921
17928.660770,0.543572
33075.341348,0.501382
2260.232384,0.619400
14015.323485,0.536690
12725.915196,0.568058
28288.678602,0.480107
16660.902201,0.604747
1791.980682,0.916691
2450.133437,0.445640
3376.714733,0.322713
3576.431455,0.648084
3811.799444,0.321811
9841.374819,0.353481
2521.010947,0.464416
29386.757872,0.348508
4572.677652,0.923147
12499.548403,0.624789
4486.701073,0.801754
6906.079144,1.537455
3734.011662,0.936732
5616.029526,0.471908
18920.941038,0.596870
5620.988097,0.372388
11444.659410,0.633756
3174.337970,1.047759
13015.599260,0.622870
6129.234439,0.445660
2077.144057,0.726408
7539.827004,0.601040
4717.083834,0.599593
6242.462069,0.810555
10074.015560,0.547900
11768.677192,0.488826
4177.475020,0.589114
9253.891194,0.478179
3888.365573,0.797572
7937.426545,0.508374
47271.287228,0.656282
2594.779637,0.751327
2504.925909,0.638411
7632.910275,0.457419
15260.931103,0.521483
11461.279143,0.578343
4628.597637,0.829864
4561.964400,0.457511
6618.300450,0.731013
10462.337950,0.629011
21496.557796,0.538679
3673.625359,0.627984
3867.181996,0.674987
4595.268084,0.459051
9669.870170,0.554441
14996.405205,0.520256
14892.911580,0.528840
6356.916996,0.565438
5456.332217,0.614381
11137.425458,0.450262
32214.866721,0.314615
10664.280907,0.442472
2581.358729,0.527496
16676.290215,0.604260
29848.434485,0.684277
26746.786106,0.368732
5552.715035,0.472317
6199.767512,0.476180
7312.665273,0.587838
10830.826654,0.528681
3875.847379,0.645983
10039.090425,0.372292
13049.122505,0.526085
17961.839352,0.547921
14599.830671,0.540698
15270.048709,0.755837
4062.947223,0.703591
16311.745432,0.625808
12174.378950,0.577773
16107.891412,0.830325
5814.409560,0.462185
2622.667465,0.804496
10253.026850,0.801050
3394.165504,2.337856
1910.306899,0.891509
2828.929905,1.042702
11394.820393,0.562472
5999.697763,0.455869
9956.745516,0.493312
9271.552949,0.319424
3672.192357,0.632450
8937.069774,1.379702
13846.316435,0.805389
24999.704432,0.717920
11550.531856,0.425313
10675.010495,0.465881
6887.986031,0.533497
1342.996926,0.809499
4231.316902,0.639937
35651.665147,0.727862
9066.767532,0.475216
7335.151531,0.450812
6213.696716,0.504396
8329.860382,0.814004
11706.742391,0.578899
7088.107122,0.669139
6185.492016,0.614673
1836.700367,0.818669
2440.517515,0.584519
5803.395379,0.493238
6154.532908,0.684358
14342.944978,0.436103
14542.284761,0.600134
34802.978271,0.621353
6053.978697,0.491669
10683.676538,0.598075
8785.626486,0.500296
2867.707655,0.386273
24892.313912,0.417333
7085.746913,0.413269
4263.239733,0.397569
5146.224091,0.506841
4351.495041,0.651777
2951.052748,0.368477
7810.444932,0.577264
10808.288666,0.612955
10325.723055,0.552941
10134.546226,0.439661
9369.926416,0.660727
3607.862666,0.566052
5365.177749,0.365002
4398.418425,-0.923080
7452.883277,0.715064
10322.588420,0.520786
13087.859392,0.462238
11234.272105,0.584528
4853.810536,0.699175
19227.045323,0.577994
5310.127676,0.924313
12138.291751,0.757297
19063.124764,0.616606
8927.812540,0.671593
3780.576280,0.541140
2022.871418,0.544922
27727.138755,0.437293
22780.466129,0.610775
4457.269334,0.643264
2751.367724,0.493601
4955.970648,0.329009
19162.719100,0.552504
11171.106117,0.687493
29740.599309,0.416240
10892.789656,0.378426
10916.827728,0.553875
7998.475633,0.552347
3939.758121,0.690293
2514.663423,0.460460
4492.989752,0.367696
2232.197840,0.923169
4666.302698,0.512262
12676.353016,0.693508
29351.380793,0.442169
6350.937817,0.481104
8750.969138,0.816111
7093.233872,0.756993
30236.574172,0.548089
4796.728915,0.709472
10116.242876,0.259065
16541.092941,0.651154
7296.515225,0.450617
5777.310035,0.532009
19907.696802,0.680286
7097.738293,0.763852
11610.138109,0.424518
12349.869459,0.522654
13325.107010,0.833816
17729.866604,0.581230
12274.210105,0.507074
4200.568709,0.435187
9370.775956,0.616172
4166.635620,0.620931
8977.998194,0.490855
6160.339703,0.988537
13681.676623,0.535917
18600.345554,0.576140
3334.132089,0.597845
4449.212815,0.606521
5293.581193,0.922844
3621.517998,0.577057
20788.649549,0.290927
29760.331852,0.748280
14996.493296,0.515986
14202.387804,0.597336
12306.628505,0.568825
10829.207003,0.650322
14659.761506,0.533867
8110.258853,0.542713
8879.579225,0.423024
2435.353664,0.650781
5159.675056,0.394066
5219.339120,0.665899
7197.394302,0.445561
2747.684201,0.673311
19238.929978,0.540872
2736.043115,0.506194
26889.611409,0.872755
15398.553536,0.672397
29336.038563,0.653839
2588.137012,0.487335
17477.007090,0.677360
24003.281586,0.725817
4767.242025,0.546458
4389.716713,0.489443
1686.859462,0.946220
4185.394839,0.533404
17803.176274,0.422966
14884.467736,0.256220
11007.426298,0.605997
2820.012090,0.746724
21458.964900,0.911418
5403.017329,0.523193
5261.801332,0.793280
17943.897865,0.687019
13553.744683,0.582226
7349.772289,0.441335
6746.616033,0.479753
2943.939818,0.628323
9442.418341,0.822222
4124.831431,0.650963
14746.249478,0.782968
4451.080147,0.461568
11817.512168,0.639018
3892.519520,0.586081
9265.015141,0.478001
12110.619577,0.197867
14435.024284,0.438599
27615.558802,0.574577
2886.779552,0.757867
4019.697211,0.864935
23593.308983,0.639972
33384.613236,0.430676
15367.901939,0.645025
17483.376966,0.491831
14278.991726,0.517046
4452.750129,0.512976
5442.479387,0.891051
2558.174862,0.750133
34625.987788,0.648943
4057.125763,0.268047
6042.085661,0.509858
24836.640730,0.266720
3069.789646,0.557480
6909.359725,0.470400
5656.425010,0.812137
3597.626027,0.620014
22896.799916,0.468643
4441.640017,0.902501
4303.113558,0.556083
6338.819874,0.622591
7630.561506,0.668782
15718.514936,0.626528
19047.037794,0.591981
19550.803781,0.513806
5010.166426,0.710154
3317.512044,0.456846
11407.609836,0.489185
9049.597495,0.433689
7995.509631,0.540685
5548.385095,0.644000
1763.219216,0.655994
7377.864220,0.686930
3936.228070,0.859990
10025.955960,0.559597
36023.146091,0.672024
2202.410927,0.493874
4577.619739,0.361005
6905.015583,0.545861
20492.102775,0.593171
4879.489958,0.479622
11240.016234,0.373399
6203.628026,0.309989
4022.461052,0.936041
5225.643831,0.450491
5821.001767,0.429135
25229.031229,0.353650
11573.926204,0.574293
3006.480826,0.421339
3341.106882,0.842241
16607.469443,0.509416
20970.802124,0.451744
6589.218393,0.558352
5525.240524,0.595510
4507.139410,0.585871
24970.188068,0.657064
6625.163869,1.164070
3448.373668,0.451381
5417.151887,0.904899
19166.103336,0.675189
10503.323019,0.685189
35392.196392,0.720505
4081.025790,0.567570
9801.076827,0.508144
10139.039978,0.503315
3297.546750,0.392653
20007.044307,0.595585
7339.582871,0.579560
3210.289430,0.571735
21049.937636,0.556235
6646.110511,0.725252
7688.235441,0.549419
2514.655200,0.447570
4861.375747,0.622903
4115.779183,1.555831
5066.603997,0.459739
41298.174348,0.724865
5082.670456,0.604958
8621.261198,0.495772
9134.267963,0.219911
8124.871587,0.691140
11008.365658,0.641379
9103.060628,0.711776
30256.526221,0.577514
6546.083108,0.634484
5401.893990,0.517894
7349.772289,0.441335
2199.165323,0.687234
10993.126187,0.382327
7096.452018,0.474633
10901.046724,0.695026
15684.460422,0.814143
24340.916807,0.663423
11753.605450,0.466161
24444.068221,0.904369
5492.701341,0.664024
3607.925694,0.792988
6383.071432,0.500464
7134.394527,0.595219
7573.447460,1.269125
16808.524306,0.596632
28086.006919,0.644251
6338.221598,0.467158
8250.939096,0.746735
1825.090294,0.657652
8603.313509,0.572893
15624.737110,0.819982
4034.048391,0.865135
17689.810841,0.619407
4281.230053,0.457624
13138.702316,0.460791
13997.610641,0.495853
5964.143626,0.444350
26981.335982,0.750669
17366.744505,0.483126
3180.235277,0.860957
27901.958964,0.622694
43966.863315,0.796349
9370.614925,0.500123
5378.816314,0.656392
28930.352812,0.647911
14294.527399,0.536259
7335.133608,0.487472
18730.759986,0.623961
24299.639836,0.582265
1733.223028,0.748169
2372.517959,0.806044
4743.346241,0.813627
2416.895457,0.598004
7397.855640,0.466562
10920.857906,0.733623
3411.756101,0.493491
7817.946874,0.536632
11289.105863,0.486346
46075.745893,0.650311
9503.574984,0.585331
22523.807675,0.643539
17944.062944,0.562706
5042.446477,0.665775
25590.121710,0.638775
20348.277099,0.692409
6282.356228,0.619179
5962.923643,0.365553
3291.875473,0.645422
9351.010937,0.489753
2448.988400,0.777640
6273.771666,0.516645
4505.271238,0.533663
3357.496635,0.359971
6881.522993,0.591106
11875.744240,0.733646
10426.502583,0.517602
6796.476579,0.344544
8370.444910,0.476835
1675.802691,0.706375
8036.229725,0.811169
21260.200329,0.605537
14098.481273,0.384061
17682.002103,0.718065
4233.403504,0.481313
21153.610532,0.509607
8559.565454,0.400759
8908.624326,0.564815
14143.563278,0.445804
5945.265096,0.501316
2653.578567,0.681566
6371.617539,0.961812
10108.865038,0.535562
4110.554233,1.937741
5422.766292,0.409498
11437.449724,0.569473
8267.858532,0.455614
9496.510637,0.787988
12248.967286,0.533429
1573.396113,0.835142
12354.383404,0.408092
13418.645630,0.143424
13522.165566,1.155010
12990.731328,0.537623
8057.675682,0.588889
6465.147249,0.537743
17569.138693,0.540629
3548.542654,0.336327
2715.240513,0.449024
7683.845717,0.574846
12120.855595,0.430336
20120.799955,0.613541
4125.196836,0.552547
4737.209393,0.885017
15069.393338,0.207552
32002.104803,0.412086
23095.502689,0.546745
8132.138637,0.480051
50158.747592,0.717049
13315.998686,1.166302
17441.592903,0.172997
5968.974390,0.645896
4660.730975,0.535540
7580.572410,0.717246
7202.039090,0.578493
8318.836035,0.589438
5232.925578,0.444910
2359.069134,0.809817
10823.976220,0.505027
27237.794038,0.376289
21960.655331,0.586083
5449.540746,0.472974
4062.633035,0.414351
6703.431535,0.623181
8896.996488,0.485105
15700.113636,0.809162
9950.133479,0.531243
8176.690582,0.574476
8312.214788,0.563440
13930.391556,0.522698
7730.676799,0.582635
7372.377955,0.380099
32646.024224,0.582631
12575.875337,0.382101
20374.420090,0.648463
4086.157167,0.993168
2810.980405,0.451632
8890.797884,0.431892
6508.975003,0.514043
4246.645427,0.483523
11439.303157,1.327621
10056.004546,0.611369
2929.543892,1.002539
4231.939016,0.504633
13652.362421,0.635179
2636.085973,0.687959
1933.789181,0.605940
3146.296658,0.520699
7832.964867,0.619972
7885.064701,0.549528
8971.645599,0.588410
2705.224628,0.672837
19090.126729,0.537537
13429.720798,0.512171
2293.459516,0.894827
7595.502266,0.567145
4138.854761,0.922498
17475.134708,0.306093
28951.866821,0.560515
8751.595243,0.593657
10955.814144,0.588005
6451.839523,0.482790
3646.166582,0.366994
27292.734955,0.380108
3367.041608,0.416358
2269.675977,0.669191
24768.505274,0.621977
6395.842391,0.425896
14183.506972,0.486685
8443.485403,0.538183
1846.436291,0.901217
4510.411389,0.374552
8599.463574,0.337343
8811.075017,0.553893
18499.512735,0.551554
4860.147902,0.623606
16490.235043,0.634080
25526.940884,0.459174
13887.359710,0.491719
5542.237429,0.572054
23696.170262,0.470029
1332.379398,0.886374
11295.622589,0.627920
5151.149602,0.762510
5852.581303,0.408703
31015.562160,0.599659
23358.561920,0.557115
7745.681482,0.552342
5378.708947,0.532184
11896.783102,0.786348
4889.156924,0.331618
17159.327879,0.445692
10978.568479,0.675746
23611.832700,0.562639
12308.921874,0.848401
4249.864079,0.594099
1677.262681,0.755086
3289.019048,0.870515
7730.507392,0.523832
1812.625003,0.926400
48102.887740,0.663029
18307.844380,0.557116
24910.819641,0.604272
1767.212680,0.807247
24281.056377,0.398147
13344.784367,0.768450
11789.172938,0.489411
12747.896062,0.415610
3254.097993,0.448015
2766.793322,0.813662
3782.875393,0.319953
10385.350561,0.835984
20459.091637,0.464557
3769.395573,0.427084
11421.426205,1.274761
5878.364258,0.484110
2038.946709,1.088245
31347.221374,0.765159
8970.632529,0.812264
8860.842108,0.600602
9811.303711,0.548956
18045.632792,0.544030
22515.244564,0.490019
4916.731434,0.340071
11244.985644,0.703369
24898.346306,0.644962
3037.140607,0.609160
26361.581148,0.463945
4623.855384,0.357039
6405.401991,1.037132
4495.150653,0.769313
5370.561529,0.622268
6360.974163,0.625858
1926.402852,0.684045
5019.052287,0.668602
10828.843323,0.587021
19255.849342,0.609268
5935.910653,0.807642
13992.843313,0.184219
4573.317846,0.825669
6583.977422,0.735398
3838.922953,0.554130
10814.943951,0.571114
42305.325324,0.816455
32735.620094,0.650728
16703.848120,1.042816
29001.601729,0.384570
4662.590422,0.678219
14257.242795,0.531343
5328.856173,0.771660
27011.901869,0.664093
4300.053794,0.461175
17489.438150,0.597772
25824.528617,0.576245
4379.498129,0.488910
6133.697706,0.682757
13180.542892,0.605589
3951.473754,0.907821
8439.505305,0.573229
6164.307197,0.625922
11824.769553,0.522366
22411.701822,0.308882
23296.399700,0.617915
19084.283028,0.597292
22656.157840,0.600724
2946.017051,1.880768
14971.223971,0.822352
39161.652171,0.658220
1355.196756,0.823847
5924.047666,0.652427
6349.146809,0.588735
6556.475349,0.421809
22918.626388,0.576463
15367.597139,0.644989
10253.911275,0.458164
23689.722591,0.540030
7422.341383,0.588906
21273.457128,0.407658
10331.098313,0.527886
29383.945287,0.650183
2208.990637,0.606558
2888.427912,0.804454
5605.888423,0.664974
24492.225590,0.379349
33265.773917,0.501630
10674.754355,0.469981
4667.553890,0.827443
12432.647140,0.642132
13175.783314,0.647235
2424.024240,0.627678
6775.240408,0.461624
5430.920330,0.517318
8233.651293,0.596684
31702.847160,0.878221
4712.112466,0.352222
9209.346350,0.674576
3446.172801,0.515655
27214.301365,0.574810
17806.420780,1.026626
8057.394423,0.492801
2337.648882,0.774015
8921.624665,0.386651
15747.672626,0.588077
8804.054273,0.408104
3034.295123,0.645665
10157.469996,0.590885
20668.849063,0.148061
6234.912160,0.577043
10966.585454,0.478488
18777.910708,0.294161
7529.791826,0.828116
23550.385817,0.610122
19533.783738,0.503992
17691.317615,0.574387
3714.476670,0.526701
5927.012793,0.642249
9502.822371,0.658324
2048.332648,0.631967
9398.118249,0.577692
20814.336158,0.622726
24827.431158,0.539588
2221.959391,0.537190
25713.854440,0.426830
3770.052983,0.710970
6144.239447,0.459333
23919.062290,0.636221
3197.481279,0.603782
1796.323403,0.601680
11724.473969,0.646532
18352.033963,0.646712
6668.064590,0.529293
7725.945190,0.499375
4267.513281,0.662905
4681.742537,0.443568
2672.259683,0.513374
13637.682677,0.412546
5204.736639,0.475162
2667.534713,0.854651
2875.108907,0.596650
13551.978155,0.432373
4185.286849,0.667068
11358.027594,0.520689
4368.127175,0.342916
11095.359942,0.526530
12258.025673,0.575215
6623.961076,0.463341
14336.067684,0.780073
8523.138224,0.527453
4844.771398,0.325197
3322.356021,0.395359
5766.493541,0.776810
11838.807439,0.517912
4156.921294,0.546096
8490.821944,0.468828
4177.831919,0.354670
12616.970305,1.197341
12834.929341,0.495718
5307.336468,0.443194
3824.711114,0.617392
16155.049896,0.577936
29543.054371,0.741939
3029.416911,0.592614
13916.538878,0.609543
2247.388655,1.299494
8716.472693,0.558052
10243.614440,0.488307
9171.866716,0.442162
10214.173461,0.535791
23600.245674,0.391172
2520.310003,0.463833
18251.534772,0.725255
11890.045009,0.593312
9789.830030,0.506914
5428.914653,0.517067
17658.712765,0.540846
19385.041591,0.923160
28323.787197,0.558059
10140.994066,0.451118
4360.444222,0.329919
23631.242224,0.557978
5822.037866,0.739645
3939.758121,0.690293
5717.067369,0.888728
6107.788452,0.603051
2167.390356,0.706462
11675.402408,0.539840
10573.067285,0.417431
2700.650826,0.738947
6718.266369,0.352561
3350.017552,0.495636
25580.845541,0.647752
4346.898343,0.362971
4896.828431,0.463827
14963.343219,0.800746
2109.181377,0.566381
2350.816705,0.751640
3323.918950,0.766197
2843.226367,0.940751
4640.252952,0.304520
10011.549383,0.259128
7411.623990,0.571475
3836.895418,0.618691
3233.517917,0.740214
4326.566414,0.408837
2636.085973,0.687959
17597.643400,1.027136
14244.259208,0.606569
13981.195342,0.461234
5937.773614,0.614626
20132.200339,0.506348
16865.481149,0.594092
30825.718055,0.538861
6401.924832,0.569887
1607.754038,1.273880
1744.622003,0.915444
9240.600550,0.500857
21868.837360,0.787937
25781.937214,0.604414
5743.351900,0.435581
3896.897697,0.561199
8753.318243,0.593987
11737.033581,0.551425
10563.178812,0.713865
18403.075194,0.447246
3282.066730,0.862954
7500.211887,0.660595
2951.748380,0.813451
6722.740037,0.493322
8778.700080,0.603917
9963.244907,0.192760
6170.839706,0.633802
29673.112453,0.563234
3466.723087,0.904923
12979.041538,0.567012
24332.667579,0.498049
3566.939350,0.656941
5396.176575,0.469266
6778.921732,0.642041
3692.978702,0.614286
12694.772163,0.532208
10154.906674,0.794181
4459.410549,0.549439
10461.016892,0.343544
2708.541220,0.435246
8053.829023,0.637656
5742.657484,0.467074
11313.652475,0.522417
7031.631299,0.528198
15352.898355,0.658998
4047.766411,0.298295
33173.060208,0.436962
16509.412607,0.525441
2413.715749,0.568786
3327.840137,-1.029172
3057.814970,0.870806
6379.059339,0.328519
15546.646580,0.493250
16468.201068,0.481732
8796.046791,0.454789
7791.773891,0.751779
1068.700755,1.289311
13073.265413,0.510266
7328.177503,0.352593
19400.180487,0.450622
18071.885235,0.681006
19629.522746,0.598332
7981.453607,0.585708
16992.562354,0.640521
8731.822535,0.743249
9989.445727,0.363562
7438.086525,0.632674
6864.023599,0.580997
29750.630114,0.677949
4505.387272,0.458045
16945.265381,0.275293
11991.992580,0.570705
4566.360822,0.543787
2859.634384,0.479565
2176.165970,0.638988
832.565023,1.536525
10630.065341,1.318794
7002.483898,0.374810
21467.040369,0.560325
14461.618521,0.491029
2497.544737,0.717838
1445.260492,0.828063
7747.781765,0.753905
14796.084136,0.594073
12800.996847,0.755421
2930.157856,1.005953
3871.144412,0.367468
5739.827224,0.473937
10379.736364,0.341058
2612.885918,0.689344
7683.961595,0.381727
3973.126428,0.602276
4094.746336,0.658668
3072.956055,0.412697
6741.224827,0.805579
9054.973495,0.478038
12607.082271,0.488246
14929.380328,0.597760
19594.046337,0.574470
4289.450241,0.789196
20186.965312,0.710013
14951.332259,0.544957
3058.772914,0.423209
10495.090989,0.372108
15659.481456,1.093765
11392.417582,0.528042
7266.432274,0.537455
5691.863194,0.777498
4532.085934,0.478798
7856.605301,0.498207
7688.289697,0.406803
11041.914004,0.559168
11958.110345,0.492662
3809.556607,0.436988
1794.749326,0.910979
2510.994657,2.467115
35216.795172,0.853897
6641.939541,0.516656
1162.373026,0.996775
3265.075174,0.922227
29380.116373,0.571812
3116.932464,0.676881
4317.993502,0.432907
4888.570694,0.552815
6055.402705,0.646613
5687.256334,0.517200
12371.752885,0.612221
5381.180905,0.614413
4125.031168,0.491375
22493.773645,0.393029
4794.154690,0.799578
10945.887949,0.478841
6081.282221,0.705582
45128.027678,0.685397
12831.062331,0.597536
4883.044067,0.625262
2131.781104,0.789994
9123.700854,0.419811
21248.234112,0.456500
14837.586052,0.619540
33306.740599,0.545023
5190.674545,0.659199
10327.774283,0.531433
2451.785833,0.452352
11394.253703,0.439694
9569.593301,0.584646
5372.031058,0.607079
3879.226250,0.864292
7416.175411,0.360140
5587.682156,0.270977
20486.266284,0.728613
14101.164849,0.459860
3473.089330,0.524375
3718.327458,0.501565
2767.796418,0.523445
11474.959097,0.427994
7205.236899,0.605581
5315.273353,0.378874
1570.280126,0.814769
6722.740037,0.493322
4080.624538,0.628582
6380.343615,0.719508
18548.881684,0.592446
4248.735953,0.887006
7747.955941,0.818561
5309.602965,0.923167
28430.692497,0.562943
5692.573929,0.681275
6175.737241,0.492945
3444.020926,0.587971
2483.793217,0.720131
4082.860603,0.544727
5197.005706,0.742831
9994.560274,0.443470
4897.382140,0.862084
28582.273666,0.516170
6503.491492,0.471334
4450.682351,0.402882
4558.860537,0.355655
17277.873340,0.545134
9824.766821,0.610543
8782.246730,0.548235
2164.772570,0.799961
4539.293943,0.530393
7045.917119,0.535927
14952.119574,1.077220
4140.472408,0.335389


==> Data/neg_analysis.txt <==
c1,c2
314.553600,0.695523
131.368800,0.746377
154.838400,0.624335
167.335200,0.577180
296.570400,0.711014
962.863199,0.341300
259.689600,0.529495
419.100000,0.541374
160.934400,0.557226
465.124800,0.426002
407.822400,0.542657
370.027200,0.493204
124.663200,0.729782
117.348000,0.610494
398.373600,0.488259
430.377600,0.654568
379.171200,0.496229
288.645600,0.446875
325.526400,0.556854
249.021600,0.729015
457.200000,0.709766
278.282400,0.542897
217.627200,0.578959
590.702400,0.547588
149.656800,0.551172
151.485600,0.639516
385.267200,0.648600
213.360000,0.579831
245.364000,0.559545
439.826400,0.654296
305.714400,0.723513
284.378400,0.564794
428.244000,0.741923
363.931200,0.727964
146.913600,1.069998
104.851200,0.690954
218.541600,0.595470
126.796800,0.651018
407.822400,0.470794
263.042400,0.573528
257.251200,0.583385
343.509600,0.706488
160.629600,0.619113
124.663200,0.680474
345.643200,0.691452
231.038400,0.612559
487.680000,0.420483
289.864800,0.859963
380.390400,0.656318
128.625600,0.753771
143.865600,0.671835
257.556000,0.574793
140.817600,1.385257
231.038400,0.728776
157.581600,0.521628
201.777600,0.687897
506.882400,0.737086
334.060800,0.827701
338.328000,0.458278
351.129600,0.463373
166.420800,0.618866
390.448800,0.653136
336.499200,0.434643
191.109600,0.550944
270.052800,0.689595
230.733600,0.432258
321.868800,0.480093
417.271200,0.661681
219.151200,0.574234
426.110400,0.471582
213.664800,0.738204
270.662400,0.466960
312.420000,0.704188
201.777600,0.670639
147.218400,0.614642
164.592000,0.737405
188.366400,0.784971
184.708800,0.563303
670.864800,0.333692
389.839200,0.671539
415.442400,0.742828
191.109600,0.582001
151.485600,0.565402
264.261600,0.593832
248.412000,0.446747
184.099200,0.635224
274.929600,0.530773
200.558400,0.674798
146.304000,0.583161
124.358400,0.678135
409.956000,0.620995
399.592800,0.529813
140.817600,0.604033
173.126400,0.574060
360.273600,0.722551
428.548800,0.502843
242.925600,0.630762
379.476000,0.672442
408.432000,0.617017
345.338400,0.777202
338.937600,0.624392
224.637600,0.395448
371.246400,0.619613
401.116800,0.778383
100.584000,1.103247
511.759200,0.525802
169.773600,0.685204
279.501600,0.530070
46.024800,1.448302
185.013600,0.660751
328.879200,0.658440
135.940800,0.542538
221.284800,0.574370
364.236000,0.457714
243.535200,0.593180
205.435200,0.925131
228.295200,0.563711
355.092000,0.522325
234.696000,0.657055
284.988000,0.510572
195.681600,0.570702
454.456800,0.735749
203.606400,0.671812
273.405600,0.530990
278.282400,0.727057
240.792000,0.476911
142.036800,0.569153
377.037600,0.646322
195.072000,0.681925
139.598400,0.841224
296.265600,0.634727
269.748000,0.685769
205.130400,0.649805
261.823200,0.577175
161.239200,0.604998
183.794400,0.656253
132.283200,0.612573
81.991200,1.427320
163.677600,0.866828
441.655200,0.656096
183.489600,0.698412
186.537600,0.687915
165.201600,0.596571
267.309600,0.777219
201.777600,0.703142
263.042400,0.442243
290.779200,0.666633
391.058400,0.442671
170.078400,0.756177
109.728000,1.136776
358.749600,0.668898
145.999200,0.540554
385.876800,0.646253
312.724800,0.857631
179.222400,0.537577
301.447200,0.649778
160.020000,0.537561
139.293600,0.697361
555.650400,0.564259
299.313600,0.644456
269.138400,0.632474
149.961600,0.556676
189.280800,0.583244
344.119200,0.735922
267.004800,0.669133
453.237600,0.782767
240.487200,0.846615
134.721600,0.671318
246.888000,0.889595
141.122400,0.548230
277.672800,0.420351
48.463200,1.570242
92.964000,0.766411
165.811200,0.576783
213.360000,0.571231
59.740800,0.700152
245.973600,0.603293
415.747200,0.694292
308.762400,0.419784
145.999200,0.566433
145.084800,0.582531
324.916799,0.652081
267.614400,0.711876
261.823200,0.448949
56.997600,1.364477
204.825600,0.725492
296.570400,0.681257
206.959200,0.934951
86.563200,0.769586
136.550400,0.686502
270.357600,0.497553
201.472800,0.581740
633.679200,0.368330
204.825600,0.683879
389.229600,0.684664
245.364000,0.475425
158.496000,0.704298
384.352800,0.497134
367.284000,0.691000
444.398400,0.498650
241.401600,0.671970
202.082400,0.587962
672.084000,0.441670
140.817600,0.552445
140.512800,0.568682
260.299200,0.419367
113.385600,1.202206
245.059200,0.727051
200.558400,0.621703
257.251200,0.654876
429.463199,0.645539
183.489600,0.923187
135.940800,0.542538
220.370400,0.624008
281.635200,0.688059
11.887200,1.734056
182.880000,0.623831
181.965600,0.695740
194.462400,0.656753
140.512800,0.658169
239.572800,0.408030
270.662400,0.514748
478.840800,0.744117
161.239200,0.611761
142.036800,1.110099
248.716800,0.983301
141.427200,0.579718
258.165600,0.685911
266.395200,0.601748
140.512800,0.551218
241.096800,0.425246
159.715200,0.606210
257.251200,0.652459
247.497600,0.792455
327.964800,0.818101
158.496000,0.608379
365.760000,0.753755
306.019200,0.533931
162.763200,1.071723
416.356800,0.656710
234.086400,0.655104
382.828800,0.627684
269.138400,0.589069
170.078400,0.697927
278.587200,0.619535
370.332000,0.719781
111.556800,0.733349
359.359200,0.798994
191.719200,0.681865
301.447200,0.843700
184.708800,0.650721
138.684000,0.709136
86.258400,0.693216
198.729600,0.651940
181.660800,1.124379
232.562400,0.569505
251.764800,0.449077
148.437600,0.683949
170.383200,0.598923
300.228000,0.700412
146.913600,0.601225
405.688800,0.738697
255.117600,0.582888
117.957600,0.584958
210.312000,0.575399
279.806400,0.864696
239.268000,0.721635
187.756800,0.809788
224.637600,0.717337
157.581600,0.796880
261.213600,0.619694
43.586400,1.494347
36.271200,1.380033
50.596800,0.771203
438.912000,0.653241
287.426400,0.715445
96.012000,1.251575
144.475200,1.087758
483.717600,0.698552
162.458400,0.690000
246.583200,0.710307
439.521600,0.679858
113.080800,0.629876
152.095200,0.683374
303.885599,0.667040
164.287200,0.587026
258.775200,0.538740
175.869600,0.689695
146.304000,0.593614
333.756000,0.749646
125.272800,0.841342
48.158400,1.478351
252.069600,0.832485
254.812800,0.496676
221.894400,0.755266
131.978400,0.603865
195.072000,0.556489
229.209600,0.589974
163.372800,0.534709
181.051200,0.635358
279.196800,0.556441
122.224800,0.726666
344.119200,0.646057
139.903200,0.690023
222.504000,0.553120
198.729599,0.843986
162.153600,0.557732
409.346399,0.646133
211.531200,0.710062
4.267200,1.825855
205.435200,0.706566
256.032000,0.654483
280.416000,0.845210
345.948000,0.641477
93.878400,0.522392
448.360800,0.624176
205.740000,0.593672
146.304000,0.753447
197.510400,0.595398
201.168000,0.571748
199.644000,0.579593
89.916000,0.636756
267.309600,0.777138
145.389600,0.545786
158.191200,0.554377
260.299200,0.682694
148.437600,0.613866
129.235200,0.608902
195.681600,0.916442
357.225600,0.695168
295.351200,0.419921
302.971200,0.406945
295.960800,0.635492
245.059200,0.449644
278.282400,0.551797
243.535200,0.517135
246.278400,0.573582
169.773600,0.580606
250.240800,0.677562
176.784000,0.570325
148.132800,0.899883
213.664800,0.693413
280.720800,0.625681
7.315200,1.849147
423.062399,0.646223
208.788000,0.577221
352.653600,0.722905
251.460000,0.483162
238.963200,0.584254
509.625600,0.549376
298.704000,0.431063
450.189599,0.636798
107.289600,0.537145
140.817600,1.355795
106.984800,1.219058
266.090400,0.590884
360.883200,0.689888
217.627200,0.725835
170.383200,0.683945
314.248800,0.857244
117.043200,0.832658
248.412000,0.437214
250.240800,0.868379
229.819200,1.039702
161.544000,0.574703
334.365600,0.724083
222.808800,0.675442
190.500000,0.886380
254.203200,0.596943
271.881600,0.684932
347.472000,0.647158
169.773600,0.684609
262.737600,0.645481
304.495200,0.432523
139.598400,0.918628
99.669600,1.117495
266.090400,0.164817
164.592000,0.919325
245.364000,0.676780
165.506400,0.494733
237.134400,0.751590
284.378400,0.563558
119.786400,0.548495
179.832000,0.574649
258.775200,0.674830
181.660800,0.579967
405.688800,0.459589
126.187200,0.989624
237.134400,0.496783
280.720800,0.568748
195.986400,0.685598
192.938400,0.584190
130.759200,0.585645
225.856800,0.622315
234.391200,0.702704
285.902400,0.749625
384.962400,0.648740
351.434400,0.545444
218.846400,0.570598
230.428800,0.564110
400.202399,0.650987
221.284800,0.623436
157.581600,0.671996
181.051200,0.645463
85.953600,0.728389
327.050400,0.456739
251.764800,0.874811
121.310400,0.665906
283.768800,0.628621
256.641600,0.660367
199.644000,0.644138
143.256000,1.097988
76.504800,0.758342
322.783200,0.660760
164.287200,0.825427
40.538400,0.799843
263.956800,0.596381
245.668800,0.648237
212.140800,0.664961
199.034400,0.622168
131.978400,0.666587
184.404000,1.014190
572.414400,0.532084
78.638400,1.283791
281.635200,0.544092
288.645600,0.606849
92.964000,0.612874
217.932000,0.696186
102.412800,0.533498
167.944800,0.614211
216.408000,0.607270
424.281600,0.730847
286.207200,0.738648
287.426400,0.444774
326.135999,0.664712
286.512000,0.675185
168.859200,0.598110
267.004800,0.729775
391.972800,0.569035
171.602400,0.879637
270.357600,0.853595
43.586400,0.796272
334.060800,0.694135
343.204800,0.757142
146.304000,0.682373
225.552000,0.687053
295.656000,0.588341
245.059200,0.875034
156.667200,0.647131
119.176800,0.564557
181.051200,1.155563
204.520800,0.672144
388.315200,0.496668
204.520800,0.673198
385.267200,0.644223
433.425600,0.676197
232.257600,0.553844
8.229600,1.662247
413.004000,0.640920
276.453600,0.672428
279.196800,0.847233
229.209600,0.565350
278.587200,0.551833
160.934400,0.590161
253.593600,0.512840
185.928000,0.655723
236.524800,0.634784
164.592000,1.066838
286.207200,0.650825
180.136800,0.473501
348.081599,0.542401
358.140000,0.660087
214.274400,0.572570
511.454400,0.650817
212.750400,0.877081
214.274400,0.658491
327.355200,0.817116
244.754400,0.702294
199.948800,0.634227
119.786400,1.063938
283.464000,0.618519
164.287200,0.606985
302.361600,0.671688
190.804800,0.623756
305.714400,0.539004
166.420800,0.654288
353.568000,0.758058
116.738400,0.934761
358.140000,0.630002
181.051200,0.672921
352.044000,0.554687
239.572800,0.383659
221.589600,0.616616
194.157600,0.881920
418.185600,0.803633
299.618400,0.575963
140.817600,0.851703
233.781600,0.679020
268.224000,0.541083
267.919200,0.504106
281.025600,0.735253
116.433600,1.164744
164.592000,0.627517
312.724800,0.657629
249.631200,0.567754
147.218400,0.682232
292.912800,0.447283
148.132800,0.581374
133.807200,0.543332
237.439200,0.810837
148.437600,0.824418
338.937600,0.715376
164.287200,0.709018
142.036800,0.643899
269.443200,0.441179
404.774400,0.456057
420.624000,0.689591
257.251200,0.583385
242.925600,0.625246
257.556000,0.645464
120.396000,0.667548
271.272000,0.602828
168.249600,0.698927
283.464000,0.444482
229.819200,0.665583
202.387200,0.886415
251.764800,0.544596
341.071200,0.619678
246.278400,0.496079
275.234400,0.690676
235.610400,0.482624
333.146399,0.593743
130.759200,1.404517
193.243200,0.646641
339.242400,0.485962
142.951200,0.727398
391.058399,0.650376
249.021600,0.873510
366.979200,0.489342
265.480800,0.666175
204.825600,0.611920
318.820800,0.656541
251.155200,0.554897
300.837600,0.610864
142.036800,0.715482
238.658400,0.472365
246.888000,0.592284
139.903200,0.611627
264.566400,0.550650
247.497600,0.734638
277.672800,0.625351
247.497600,0.544356
291.693600,0.641455
217.932000,0.601091
220.980000,0.594499
97.840800,1.353234
355.701600,0.599094
207.264000,0.702399
181.051200,0.676953
161.848800,0.557926
148.437600,0.597211
83.210400,0.749752
87.172800,1.317255
280.720800,0.655920
49.987200,1.569427
361.492800,0.618488
190.804800,0.757811
335.280000,0.668517
364.845600,0.761416
139.903200,1.112987
140.512800,0.612050
143.256000,0.557364
192.938400,0.586201
237.134400,0.654162
254.508000,0.587422
183.794400,0.561351
100.279200,1.274245
387.400800,0.501382
271.272000,0.480107
262.432800,0.596870
232.867200,0.656282
128.625600,0.538679
210.007200,0.684277
110.337600,0.755837
190.499999,0.830325
96.621600,1.379702
130.759200,0.805389
103.022400,0.717920
148.742400,0.727862
336.804000,0.621353
176.479200,0.577994
197.510400,0.616606
277.063200,0.437293
138.074400,0.610775
242.620800,0.416240
454.761600,0.442169
235.915200,0.548089
175.869600,0.680286
137.769600,0.833816
293.827200,0.748280
227.076000,0.872755
412.394399,0.653839
200.558400,0.677360
105.156000,0.725817
202.692000,0.911418
154.838400,0.687019
133.197600,0.782968
168.859200,0.574577
137.160000,0.639972
254.812800,0.430676
309.676800,0.648943
169.164000,0.591981
265.480800,0.672024
151.485600,0.593171
209.702400,0.657064
258.470400,0.675189
291.998400,0.720505
281.025600,0.595585
181.965600,0.556235
451.104000,0.724865
244.144800,0.577514
211.531200,0.814143
333.756000,0.663423
232.257600,0.904369
283.464000,0.644251
174.040799,0.819982
176.784000,0.619407
153.009600,0.750669
259.994400,0.622694
348.691200,0.796349
324.916800,0.647911
209.397600,0.623961
207.568800,0.582265
416.356800,0.650311
137.160000,0.643539
155.752800,0.638775
133.502400,0.692409
159.410400,0.605537
183.794400,0.718065
117.348000,1.155010
147.218400,0.613541
340.766400,0.412086
137.160000,0.546745
434.644800,0.717049
116.128800,1.166302
192.633600,0.586083
194.462400,0.809162
270.357600,0.582631
209.092800,0.648463
71.323200,1.327621
193.852800,0.560515
228.600000,0.621977
363.931200,0.459174
163.372800,0.470029
277.368000,0.599659
160.324800,0.557115
381.304800,0.562639
422.757600,0.663029
294.132000,0.604272
131.673600,1.274761
243.230400,0.765159
183.184800,0.490019
207.873600,0.644962
181.965600,0.463945
122.529600,0.609268
378.561600,0.816455
372.770400,0.650728
229.209600,1.042816
304.495200,0.384570
312.724800,0.664093
336.194400,0.576245
348.386399,0.617915
150.571200,0.597292
170.078400,0.600724
172.821600,0.822352
344.728800,0.658220
250.850400,0.576463
387.096000,0.540030
411.175199,0.650183
379.780800,0.501630
254.203200,0.878221
165.201600,0.574810
239.268000,1.026626
281.025600,0.610122
171.907200,0.622726
442.874400,0.539588
268.224000,0.426830
281.025600,0.636221
123.444000,0.646712
220.980000,0.780073
84.734400,1.197341
113.385600,0.741939
216.103200,0.725255
225.247200,0.923160
177.393600,0.558059
162.763200,0.557978
152.095200,0.647752
188.976000,0.800746
132.283200,1.027136
546.201600,0.538861
90.220800,0.787937
181.965600,0.604414
236.220000,0.563234
237.439200,0.498049
249.936000,0.436962
125.272800,0.681006
121.920000,0.598332
131.978400,0.640521
206.044800,0.677949
98.450400,1.318794
244.754400,0.560325
217.017600,0.574470
260.604000,0.710013
193.243200,1.093765
316.992000,0.853897
217.627200,0.571812
381.609600,0.685397
264.566400,0.545023
134.416800,0.728613
113.080800,0.592446
187.147200,0.562943
242.925600,0.516170
115.519200,1.077220


==> Data/neg_elev.txt <==
c1,c2,c3,c4
0.000000,0.140742,0.153141,0.128344
1.000000,0.140379,0.152748,0.128010
2.000000,0.140015,0.152354,0.127677
3.000000,0.139652,0.151961,0.127343
4.000000,0.139289,0.151568,0.127009
5.000000,0.138925,0.151174,0.126676
6.000000,0.138562,0.150781,0.126342
7.000000,0.138198,0.150388,0.126009
8.000000,0.137835,0.149995,0.125675
9.000000,0.137471,0.149601,0.125342
10.000000,0.137108,0.149208,0.125008
11.000000,0.136745,0.148815,0.124675
12.000000,0.136381,0.148421,0.124341
13.000000,0.136018,0.148028,0.124008
14.000000,0.135654,0.147635,0.123674
15.000000,0.135291,0.147241,0.123340
16.000000,0.134927,0.146848,0.123007
17.000000,0.134564,0.146455,0.122673
18.000000,0.134201,0.146061,0.122340
19.000000,0.133837,0.145668,0.122006
20.000000,0.133474,0.145275,0.121673
21.000000,0.133110,0.144881,0.121339
22.000000,0.132747,0.144488,0.121006
23.000000,0.132383,0.144095,0.120672
24.000000,0.132020,0.143702,0.120338
25.000000,0.131657,0.143308,0.120005
26.000000,0.131293,0.142915,0.119671
27.000000,0.130930,0.142522,0.119338
28.000000,0.130566,0.142128,0.119004
29.000000,0.130203,0.141735,0.118671
30.000000,0.129839,0.141342,0.118337
31.000000,0.129476,0.140948,0.118004
32.000000,0.129113,0.140555,0.117670
33.000000,0.128749,0.140162,0.117337
34.000000,0.128386,0.139768,0.117003
35.000000,0.128022,0.139375,0.116669
36.000000,0.127659,0.138982,0.116336
37.000000,0.127295,0.138588,0.116002
38.000000,0.126932,0.138195,0.115669
39.000000,0.126569,0.137802,0.115335
40.000000,0.126205,0.137409,0.115002
41.000000,0.125842,0.137015,0.114668
42.000000,0.125460,0.136607,0.114314
43.000000,0.125079,0.136198,0.113959
44.000000,0.124697,0.135790,0.113605
45.000000,0.124316,0.135381,0.113250
46.000000,0.123934,0.134973,0.112895
47.000000,0.123552,0.134564,0.112541
48.000000,0.123171,0.134156,0.112186
49.000000,0.122789,0.133747,0.111831
50.000000,0.122408,0.133338,0.111477
51.000000,0.122026,0.132930,0.111122
52.000000,0.121644,0.132521,0.110767
53.000000,0.121263,0.132113,0.110413
54.000000,0.120881,0.131704,0.110058
55.000000,0.120499,0.131296,0.109703
56.000000,0.120118,0.130887,0.109349
57.000000,0.119736,0.130478,0.108994
58.000000,0.119355,0.130070,0.108640
59.000000,0.118973,0.129661,0.108285
60.000000,0.118591,0.129253,0.107930
61.000000,0.118210,0.128844,0.107576
62.000000,0.117828,0.128435,0.107221
63.000000,0.117447,0.128027,0.106866
64.000000,0.117065,0.127618,0.106512
65.000000,0.116683,0.127210,0.106157
66.000000,0.116302,0.126801,0.105802
67.000000,0.115920,0.126393,0.105448
68.000000,0.115539,0.125984,0.105093
69.000000,0.115157,0.125575,0.104738
70.000000,0.114775,0.125167,0.104384
71.000000,0.114394,0.124758,0.104029
72.000000,0.114012,0.124350,0.103675
73.000000,0.113631,0.123941,0.103320
74.000000,0.113249,0.123533,0.102965
75.000000,0.112867,0.123124,0.102611
76.000000,0.112486,0.122715,0.102256
77.000000,0.112104,0.122307,0.101901
78.000000,0.111723,0.121898,0.101547
79.000000,0.111341,0.121490,0.101192
80.000000,0.110959,0.121081,0.100837
81.000000,0.110578,0.120673,0.100483
82.000000,0.110196,0.120264,0.100128
83.000000,0.109814,0.119855,0.099773
84.000000,0.109433,0.119447,0.099419
85.000000,0.109051,0.119038,0.099064
86.000000,0.108670,0.118630,0.098710
87.000000,0.108288,0.118221,0.098355
88.000000,0.107906,0.117813,0.098000
89.000000,0.107525,0.117404,0.097646
90.000000,0.107143,0.116995,0.097291
91.000000,0.106762,0.116587,0.096936
92.000000,0.106380,0.116178,0.096582
93.000000,0.105998,0.115770,0.096227
94.000000,0.105617,0.115361,0.095872
95.000000,0.105235,0.114953,0.095518
96.000000,0.104854,0.114544,0.095163
97.000000,0.104472,0.114135,0.094808
98.000000,0.104090,0.113727,0.094454
99.000000,0.103709,0.113318,0.094099
100.000000,0.103327,0.112910,0.093745
101.000000,0.102946,0.112501,0.093390
102.000000,0.102564,0.112093,0.093035
103.000000,0.102182,0.111684,0.092681
104.000000,0.101801,0.111275,0.092326
105.000000,0.101419,0.110867,0.091971
106.000000,0.101037,0.110458,0.091617
107.000000,0.100656,0.110050,0.091262
108.000000,0.100274,0.109641,0.090907
109.000000,0.099893,0.109233,0.090553
110.000000,0.099511,0.108824,0.090198
111.000000,0.099129,0.108415,0.089843
112.000000,0.098748,0.108007,0.089489
113.000000,0.098366,0.107598,0.089134
114.000000,0.097985,0.107190,0.088780
115.000000,0.097603,0.106781,0.088425
116.000000,0.097221,0.106372,0.088070
117.000000,0.096840,0.105964,0.087716
118.000000,0.096458,0.105555,0.087361
119.000000,0.096077,0.105147,0.087006
120.000000,0.095695,0.104738,0.086652
121.000000,0.095313,0.104330,0.086297
122.000000,0.094932,0.103921,0.085942
123.000000,0.094550,0.103512,0.085588
124.000000,0.094123,0.103066,0.085180
125.000000,0.093635,0.102569,0.084702
126.000000,0.093148,0.102072,0.084223
127.000000,0.092660,0.101576,0.083744
128.000000,0.092172,0.101079,0.083266
129.000000,0.091685,0.100582,0.082787
130.000000,0.091197,0.100085,0.082309
131.000000,0.090709,0.099588,0.081830
132.000000,0.090221,0.099091,0.081352
133.000000,0.089734,0.098595,0.080873
134.000000,0.089246,0.098098,0.080394
135.000000,0.088758,0.097601,0.079916
136.000000,0.088271,0.097104,0.079437
137.000000,0.087783,0.096607,0.078959
138.000000,0.087295,0.096110,0.078480
139.000000,0.086807,0.095613,0.078001
140.000000,0.086320,0.095117,0.077523
141.000000,0.085832,0.094620,0.077044
142.000000,0.085344,0.094123,0.076566
143.000000,0.084857,0.093626,0.076087
144.000000,0.084369,0.093129,0.075609
145.000000,0.083881,0.092632,0.075130
146.000000,0.083393,0.092136,0.074651
147.000000,0.082906,0.091639,0.074173
148.000000,0.082418,0.091142,0.073694
149.000000,0.081930,0.090645,0.073216
150.000000,0.081443,0.090148,0.072737
151.000000,0.080955,0.089651,0.072259
152.000000,0.080467,0.089154,0.071780
153.000000,0.079979,0.088658,0.071301
154.000000,0.079492,0.088161,0.070823
155.000000,0.079004,0.087664,0.070344
156.000000,0.078516,0.087167,0.069866
157.000000,0.078028,0.086670,0.069386
158.000000,0.077540,0.086173,0.068906
159.000000,0.077051,0.085677,0.068426
160.000000,0.076563,0.085180,0.067946
161.000000,0.076074,0.084683,0.067466
162.000000,0.075586,0.084186,0.066986
163.000000,0.075098,0.083690,0.066506
164.000000,0.074609,0.083193,0.066026
165.000000,0.074121,0.082696,0.065546
166.000000,0.073632,0.082199,0.065065
167.000000,0.073144,0.081702,0.064585
168.000000,0.072655,0.081206,0.064105
169.000000,0.072167,0.080709,0.063625
170.000000,0.071679,0.080212,0.063145
171.000000,0.071190,0.079715,0.062665
172.000000,0.070702,0.079219,0.062185
173.000000,0.070213,0.078722,0.061705
174.000000,0.069725,0.078225,0.061225
175.000000,0.069236,0.077728,0.060745
176.000000,0.068748,0.077231,0.060265
177.000000,0.068260,0.076735,0.059785
178.000000,0.067788,0.076250,0.059326
179.000000,0.067318,0.075766,0.058869
180.000000,0.066848,0.075283,0.058413
181.000000,0.066377,0.074799,0.057956
182.000000,0.065907,0.074315,0.057499
183.000000,0.065434,0.073829,0.057039
184.000000,0.064959,0.073342,0.056576
185.000000,0.064484,0.072855,0.056114
186.000000,0.064010,0.072368,0.055652
187.000000,0.063535,0.071881,0.055189
188.000000,0.063050,0.071384,0.054715
189.000000,0.062557,0.070881,0.054232
190.000000,0.062064,0.070377,0.053750
191.000000,0.061571,0.069874,0.053268
192.000000,0.061078,0.069370,0.052785
193.000000,0.060585,0.068867,0.052303
194.000000,0.060092,0.068363,0.051820
195.000000,0.059600,0.067864,0.051335
196.000000,0.059107,0.067364,0.050850
197.000000,0.058615,0.066865,0.050365
198.000000,0.058123,0.066366,0.049880
199.000000,0.057631,0.065867,0.049395


==> Data/pos_analysis.txt <==
c1,c2
300.532800,0.695523
123.139200,0.746377
169.773600,0.624335
183.184800,0.577180
252.984000,0.711014
428.244000,0.341300
187.147200,0.529495
353.872800,0.541374
184.099200,0.557226
365.455200,0.426002
346.557600,0.542657
333.146400,0.493204
120.700800,0.729782
117.348000,0.610494
341.071200,0.488259
385.876800,0.654568
343.204800,0.496229
328.269600,0.446875
256.336800,0.556854
195.986400,0.729015
543.763199,0.709766
201.777600,0.542897
139.293600,0.578959
543.458400,0.547588
160.934400,0.551172
129.540000,0.639516
411.480000,0.648600
225.856800,0.579831
215.798400,0.559545
402.945600,0.654296
271.272000,0.723513
201.777600,0.564794
341.985600,0.741923
288.645600,0.727964
589.787999,1.069998
138.988800,0.690954
274.929600,0.595470
100.584000,0.651018
392.887200,0.470794
235.915200,0.573528
188.061600,0.583385
297.180000,0.706488
174.040800,0.619113
206.349600,0.680474
318.516000,0.691452
250.545600,0.612559
376.428000,0.420483
741.273599,0.859963
349.605600,0.656318
211.836000,0.753771
110.947200,0.671835
228.295200,0.574793
623.925599,1.385257
253.288800,0.728776
178.612800,0.521628
121.920000,0.687897
398.373600,0.737086
369.112800,0.827701
332.232000,0.458278
340.766400,0.463373
147.218400,0.618866
484.022400,0.653136
259.994400,0.434643
195.072000,0.550944
235.610400,0.689595
213.360000,0.432258
323.392800,0.480093
454.761600,0.661681
227.076000,0.574234
413.004000,0.471582
169.773600,0.738204
273.100800,0.466960
240.487200,0.704188
318.211200,0.670639
136.245600,0.614642
130.454400,0.737405
136.855200,0.784971
184.708800,0.563303
369.417600,0.333692
450.189600,0.671539
445.617600,0.742828
201.777600,0.582001
165.811200,0.565402
241.096800,0.593832
110.947200,0.446747
107.289600,0.635224
195.376800,0.530773
209.702400,0.674798
172.821600,0.583161
205.740000,0.678135
348.386400,0.620995
338.023200,0.529813
183.184800,0.604033
191.719200,0.574060
444.093599,0.722551
388.315200,0.502843
269.443200,0.630762
452.323200,0.672442
326.745600,0.617017
300.837600,0.777202
348.996000,0.624392
247.497600,0.395448
297.789600,0.619613
486.460800,0.778383
522.122399,1.103247
435.864000,0.525802
184.404000,0.685204
206.044800,0.530070
561.746399,1.448302
223.113600,0.660751
382.524000,0.658440
147.523200,0.542538
229.514400,0.574370
348.996000,0.457714
227.685600,0.593180
723.290399,0.925131
157.581600,0.563711
363.321600,0.522325
169.773600,0.657055
298.399200,0.510572
200.863200,0.570702
540.715199,0.735749
267.614400,0.671812
193.852800,0.530990
269.748000,0.727057
257.251200,0.476911
152.400000,0.569153
397.154400,0.646322
259.689600,0.681925
231.952800,0.841224
341.985600,0.634727
304.190400,0.685769
319.735200,0.649805
191.414400,0.577175
167.030400,0.604998
296.265600,0.656253
133.807200,0.612573
566.623199,1.427320
281.635199,0.866828
392.887200,0.656096
181.965600,0.698412
357.835200,0.687915
220.065600,0.596571
285.292800,0.777219
147.218400,0.703142
247.802400,0.442243
244.144800,0.666633
359.054400,0.442671
157.581600,0.756177
585.520799,1.136776
334.060800,0.668898
158.191200,0.540554
337.413600,0.646253
363.016800,0.857631
90.220800,0.537577
261.213600,0.649778
164.592000,0.537561
218.236800,0.697361
537.667200,0.564259
324.307200,0.644456
239.572800,0.632474
162.763200,0.556676
210.921600,0.583244
397.459199,0.735922
274.015200,0.669133
423.367200,0.782767
683.361599,0.846615
156.362400,0.671318
685.190399,0.889595
163.068000,0.548230
211.531200,0.420351
464.819999,1.570242
88.392000,0.766411
185.013600,0.576783
140.208000,0.571231
105.460800,0.700152
233.172000,0.603293
483.412799,0.694292
225.247200,0.419784
159.105600,0.566433
238.963200,0.582531
309.067199,0.652081
282.549600,0.711876
324.002400,0.448949
443.179199,1.364477
146.608800,0.725492
283.464000,0.681257
740.054399,0.934951
86.563200,0.769586
222.808800,0.686502
164.592000,0.497553
215.493600,0.581740
404.774400,0.368330
127.711200,0.683879
357.835200,0.684664
239.268000,0.475425
126.187200,0.704298
348.081600,0.497134
347.472000,0.691000
352.044000,0.498650
245.364000,0.671970
173.736000,0.587962
395.935200,0.441670
154.838400,0.552445
155.448000,0.568682
253.593600,0.419367
592.226399,1.202206
180.441600,0.727051
221.589600,0.621703
161.239200,0.654876
429.767999,0.645539
582.167999,0.923187
147.523200,0.542538
228.600000,0.624008
247.497600,0.688059
472.135199,1.734056
177.698400,0.623831
208.178400,0.695740
192.328800,0.656753
242.925600,0.658169
284.988000,0.408030
219.456000,0.514748
397.459200,0.744117
175.869600,0.611761
581.253599,1.110099
733.348799,0.983301
158.191200,0.579718
171.602400,0.685911
257.860800,0.601748
153.314400,0.551218
286.816800,0.425246
149.352000,0.606210
288.036000,0.652459
631.545599,0.792455
362.102400,0.818101
167.030400,0.608379
425.805599,0.753755
207.264000,0.533931
647.090399,1.071723
441.960000,0.656710
235.000800,0.655104
306.324000,0.627684
249.631200,0.589069
176.479200,0.697927
383.438400,0.619535
301.447200,0.719781
77.419200,0.733349
422.452800,0.798994
257.251200,0.681865
798.880799,0.843700
153.009600,0.650721
142.036800,0.709136
121.005600,0.693216
331.317600,0.651940
616.000799,1.124379
193.852800,0.569505
117.957600,0.449077
233.172000,0.683949
253.898400,0.598923
257.860800,0.700412
229.514400,0.601225
466.343999,0.738697
232.867200,0.582888
126.796800,0.584958
215.493600,0.575399
731.519999,0.864696
184.099200,0.721635
229.209600,0.809788
262.737599,0.717337
233.781599,0.796880
204.216000,0.619694
567.537599,1.494347
562.660799,1.380033
67.970400,0.771203
402.336000,0.653241
340.156799,0.715445
591.921599,1.251575
582.777599,1.087758
431.901600,0.698552
160.934400,0.690000
268.833599,0.710307
467.868000,0.679858
109.423200,0.629876
236.220000,0.683374
294.131999,0.667040
173.736000,0.587026
145.999200,0.538740
252.679200,0.689695
153.314400,0.593614
384.352799,0.749646
220.370400,0.841342
574.852799,1.478351
673.303199,0.832485
173.126400,0.496676
301.447200,0.755266
141.732000,0.603865
208.178400,0.556489
169.468800,0.589974
75.895200,0.534709
223.113600,0.635358
200.558400,0.556441
103.022400,0.726666
305.409600,0.646057
225.856800,0.690023
136.855200,0.553120
309.981598,0.843986
184.099200,0.557732
403.555199,0.646133
261.823200,0.710062
419.404799,1.825855
185.928000,0.706566
266.395200,0.654483
310.286400,0.845210
304.190400,0.641477
89.916000,0.522392
362.712000,0.624176
207.568800,0.593672
153.009600,0.753447
192.328800,0.595398
128.930400,0.571748
174.040800,0.579593
98.450400,0.636756
284.988000,0.777138
164.287200,0.545786
176.784000,0.554377
282.244800,0.682694
145.389600,0.613866
147.218400,0.608902
560.222399,0.916442
298.399200,0.695168
234.696000,0.419921
213.969600,0.406945
324.612000,0.635492
269.138400,0.449644
222.199200,0.551797
194.767200,0.517135
166.116000,0.573582
194.462400,0.580606
227.685600,0.677562
193.243200,0.570325
198.424800,0.899883
292.608000,0.693413
302.361600,0.625681
500.786399,1.849147
412.394399,0.646223
193.243200,0.577221
448.665599,0.722905
169.164000,0.483162
221.284800,0.584254
468.477600,0.549376
264.871200,0.431063
425.195999,0.636798
112.166400,0.537145
641.603999,1.355795
574.852799,1.219058
336.499200,0.590884
337.108800,0.689888
156.362400,0.725835
249.326400,0.683945
698.601599,0.857244
157.886399,0.832658
266.395200,0.437214
788.822399,0.868379
697.077599,1.039702
179.222400,0.574703
414.223199,0.724083
238.658400,0.675442
287.426400,0.886380
195.376800,0.596943
259.080000,0.684932
356.920800,0.647158
160.020000,0.684609
293.522400,0.645481
265.480800,0.432523
202.082400,0.918628
513.587999,1.117495
338.632800,0.164817
221.894400,0.919325
145.389600,0.676780
170.078400,0.494733
316.991999,0.751590
346.252800,0.563558
132.283200,0.548495
168.554400,0.574649
259.994400,0.674830
207.264000,0.579967
392.582400,0.459589
458.419199,0.989624
176.174400,0.496783
252.374400,0.568748
361.492800,0.685598
212.750400,0.584190
159.105600,0.585645
260.299200,0.622315
433.425600,0.702704
345.947999,0.749625
347.472000,0.648740
394.716000,0.545444
142.036800,0.570598
146.913600,0.564110
403.250399,0.650987
228.600000,0.623436
164.896800,0.671996
192.938400,0.645463
182.880000,0.728389
311.200800,0.456739
655.319999,0.874811
102.108000,0.665906
227.076000,0.628621
167.944800,0.660367
187.452000,0.644138
582.167999,1.097988
72.542400,0.758342
285.292800,0.660760
217.931999,0.825427
49.377600,0.799843
281.025600,0.596381
253.288800,0.648237
306.019200,0.664961
226.161600,0.622168
116.128800,0.666587
617.524799,1.014190
521.208000,0.532084
573.938399,1.283791
232.867200,0.544092
354.787200,0.606849
148.437600,0.612874
147.523200,0.696186
108.813600,0.533498
173.736000,0.614211
218.541600,0.607270
500.786399,0.730847
261.213600,0.738648
332.536800,0.444774
371.246399,0.664712
199.948800,0.675185
161.848800,0.598110
516.636000,0.729775
320.040000,0.569035
227.685600,0.879637
655.319999,0.853595
55.473600,0.796272
249.021600,0.694135
317.296800,0.757142
233.476800,0.682373
231.343200,0.687053
329.184000,0.588341
779.373599,0.875034
130.149600,0.647131
142.646400,0.564557
660.501599,1.155563
268.833600,0.672144
354.177600,0.496668
270.052800,0.673198
399.592800,0.644223
486.155999,0.676197
213.969600,0.553844
487.375199,1.662247
391.058400,0.640920
264.566400,0.672428
735.482399,0.847233
241.706400,0.565350
222.808800,0.551833
174.650400,0.590161
185.928000,0.512840
218.846400,0.655723
345.033600,0.634784
647.699999,1.066838
341.071200,0.650825
179.222400,0.473501
232.867200,0.542401
339.547200,0.660087
179.527200,0.572570
423.367200,0.650817
686.409599,0.877081
291.084000,0.658491
818.387999,0.817116
471.525600,0.702294
217.017600,0.634227
657.148799,1.063938
235.610400,0.618519
116.433600,0.606985
261.518400,0.671688
223.113600,0.623756
207.264000,0.539004
199.339200,0.654288
312.115200,0.758058
156.057600,0.934761
283.768800,0.630002
243.230400,0.672921
296.570400,0.554687
277.368000,0.383659
253.898400,0.616616
277.672800,0.881920
468.477600,0.803633
395.325600,0.575963
238.048800,0.851703
285.902400,0.679020
202.692000,0.541083
187.756800,0.504106
325.221600,0.735253
582.777599,1.164744
150.571200,0.627517
327.660000,0.657629
168.249600,0.567754
231.952800,0.682232
335.280000,0.447283
162.763200,0.581374
146.304000,0.543332
620.572799,0.810837
204.215999,0.824418
407.212799,0.715376
161.239200,0.709018
184.708800,0.643899
323.392800,0.441179
386.486400,0.456057
361.797600,0.689591
188.061600,0.583385
256.946400,0.625246
256.641600,0.645464
199.034400,0.667548
221.894400,0.602828
164.896800,0.698927
319.735200,0.444482
189.585600,0.665583
654.100799,0.886415
192.633600,0.544596
356.920800,0.619678
159.105600,0.496079
204.520800,0.690676
234.696000,0.482624
261.518400,0.593743
547.420799,1.404517
207.568800,0.646641
300.837600,0.485962
121.310400,0.727398
375.513599,0.650376
772.363199,0.873510
325.831200,0.489342
210.007200,0.666175
205.435200,0.611920
275.539200,0.656541
253.898400,0.554897
213.969600,0.610864
127.406400,0.715482
247.192800,0.472365
254.812800,0.592284
145.999200,0.611627
199.644000,0.550650
195.376800,0.734638
309.676800,0.625351
138.379200,0.544356
302.971200,0.641455
212.750400,0.601091
277.063200,0.594499
529.132799,1.353234
353.263200,0.599094
293.522400,0.702399
256.641600,0.676953
161.239200,0.557926
203.606400,0.597211
211.226400,0.749752
566.927999,1.317255
433.730400,0.655920
509.930399,1.569427
367.893600,0.618488
178.003200,0.757811
359.054400,0.668517
764.133599,0.761416
579.424799,1.112987
149.352000,0.612050
153.314400,0.557364
210.616800,0.586201
240.182400,0.654162
236.524800,0.587422
195.681600,0.561351
573.938399,1.274245
351.739200,0.501382
139.293600,0.480107
211.531200,0.596870
294.436800,0.656282
131.978400,0.538679
279.196800,0.684277
132.283200,0.755837
298.094398,0.830325
516.635999,1.379702
373.075200,0.805389
188.366400,0.717920
122.834400,0.727862
338.328000,0.621353
116.738400,0.577994
291.998400,0.616606
302.361600,0.437293
153.009600,0.610775
289.864800,0.416240
359.054400,0.442169
193.548000,0.548089
194.767200,0.680286
222.504000,0.833816
551.992800,0.748280
287.121600,0.872755
399.592799,0.653839
249.021600,0.677360
92.964000,0.725817
664.159199,0.911418
152.704800,0.687019
126.187200,0.782968
187.452000,0.574577
117.957600,0.639972
245.668800,0.430676
329.793600,0.648943
178.003200,0.591981
154.838400,0.672024
175.869600,0.593171
245.364000,0.657064
192.938400,0.675189
349.300799,0.720505
397.459200,0.595585
129.844800,0.556235
374.294400,0.724865
209.092800,0.577514
251.155200,0.814143
297.484800,0.663423
738.530399,0.904369
241.401600,0.644251
283.768798,0.819982
144.170400,0.619407
157.886400,0.750669
274.320000,0.622694
401.726400,0.796349
311.810400,0.647911
212.750400,0.623961
253.593600,0.582265
428.853600,0.650311
167.030400,0.643539
144.475200,0.638775
220.065600,0.692409
181.965600,0.605537
365.150400,0.718065
560.527199,1.155010
161.848800,0.613541
257.556000,0.412086
148.437600,0.546745
451.408800,0.717049
582.777599,1.166302
207.264000,0.586083
243.230400,0.809162
249.021600,0.582631
367.893600,0.648463
571.804799,1.327621
206.044800,0.560515
235.610400,0.621977
347.776800,0.459174
161.848800,0.470029
284.073600,0.599659
182.880000,0.557115
329.793600,0.562639
461.162400,0.663029
402.945600,0.604272
596.798399,1.274761
300.532799,0.765159
176.479200,0.490019
131.978400,0.644962
181.965600,0.463945
187.147200,0.609268
433.425600,0.816455
341.680800,0.650728
695.858399,1.042816
209.702400,0.384570
299.008800,0.664093
401.116800,0.576245
314.858399,0.617915
176.479200,0.597292
147.218400,0.600724
236.220000,0.822352
360.578400,0.658220
173.736000,0.576463
323.392800,0.540030
385.571999,0.650183
350.215200,0.501630
821.131199,0.878221
182.880000,0.574810
721.766399,1.026626
407.822400,0.610122
206.959200,0.622726
438.607200,0.539588
283.768800,0.426830
441.350400,0.636221
95.707200,0.646712
230.124000,0.780073
570.280799,1.197341
102.717600,0.741939
156.362400,0.725255
672.083999,0.923160
184.099200,0.558059
184.099200,0.557978
181.965600,0.647752
160.324800,0.800746
664.463999,1.027136
431.596800,0.538861
196.900800,0.787937
186.232800,0.604414
215.798400,0.563234
176.174400,0.498049
318.211200,0.436962
208.178400,0.681006
129.540000,0.598332
219.456000,0.640521
272.796000,0.677949
563.879999,1.318794
161.544000,0.560325
158.496000,0.574470
311.505599,0.710013
684.885599,1.093765
376.123200,0.853897
215.493600,0.571812
425.500800,0.685397
213.360000,0.545023
125.577600,0.728613
135.940800,0.592446
196.900800,0.562943
148.437600,0.516170
593.750399,1.077220


==> Data/pos_elev.txt <==
c1,c2,c3,c4
0.000000,0.137036,0.149283,0.124788
1.000000,0.137536,0.149826,0.125247
2.000000,0.138037,0.150369,0.125706
3.000000,0.138538,0.150911,0.126164
4.000000,0.139039,0.151454,0.126623
5.000000,0.139540,0.151997,0.127082
6.000000,0.140040,0.152540,0.127540
7.000000,0.140541,0.153083,0.127999
8.000000,0.141042,0.153626,0.128458
9.000000,0.141543,0.154169,0.128916
10.000000,0.142044,0.154712,0.129375
11.000000,0.142544,0.155255,0.129834
12.000000,0.143045,0.155798,0.130292
13.000000,0.143546,0.156341,0.130751
14.000000,0.144047,0.156884,0.131210
15.000000,0.144547,0.157427,0.131668
16.000000,0.145048,0.157970,0.132127
17.000000,0.145549,0.158512,0.132586
18.000000,0.146050,0.159055,0.133044
19.000000,0.146551,0.159598,0.133503
20.000000,0.147051,0.160141,0.133962
21.000000,0.147552,0.160684,0.134420
22.000000,0.148053,0.161227,0.134879
23.000000,0.148554,0.161770,0.135338
24.000000,0.149055,0.162313,0.135796
25.000000,0.149555,0.162856,0.136255
26.000000,0.150056,0.163399,0.136714
27.000000,0.150557,0.163942,0.137172
28.000000,0.151058,0.164485,0.137631
29.000000,0.151559,0.165028,0.138090
30.000000,0.152059,0.165570,0.138548
31.000000,0.152560,0.166113,0.139007
32.000000,0.153061,0.166656,0.139466
33.000000,0.153562,0.167199,0.139924
34.000000,0.154063,0.167742,0.140383
35.000000,0.154563,0.168285,0.140842
36.000000,0.155064,0.168828,0.141300
37.000000,0.155565,0.169371,0.141759
38.000000,0.156066,0.169914,0.142218
39.000000,0.156567,0.170457,0.142676
40.000000,0.157067,0.171000,0.143135
41.000000,0.157568,0.171543,0.143594
42.000000,0.158069,0.172086,0.144052
43.000000,0.158570,0.172629,0.144511
44.000000,0.159071,0.173172,0.144970
45.000000,0.159571,0.173714,0.145428
46.000000,0.160072,0.174257,0.145887
47.000000,0.160573,0.174800,0.146345
48.000000,0.161074,0.175343,0.146804
49.000000,0.161575,0.175886,0.147263
50.000000,0.162075,0.176429,0.147721
51.000000,0.162576,0.176972,0.148180
52.000000,0.163077,0.177515,0.148639
53.000000,0.163578,0.178058,0.149097
54.000000,0.164079,0.178601,0.149556
55.000000,0.164579,0.179144,0.150015
56.000000,0.165080,0.179687,0.150473
57.000000,0.165581,0.180230,0.150932
58.000000,0.166082,0.180773,0.151391
59.000000,0.166582,0.181316,0.151849
60.000000,0.167083,0.181858,0.152308
61.000000,0.167584,0.182401,0.152767
62.000000,0.168085,0.182945,0.153226
63.000000,0.168596,0.183498,0.153693
64.000000,0.169106,0.184052,0.154161
65.000000,0.169617,0.184605,0.154628
66.000000,0.170127,0.185159,0.155095
67.000000,0.170637,0.185712,0.155563
68.000000,0.171148,0.186266,0.156030
69.000000,0.171658,0.186819,0.156497
70.000000,0.172169,0.187372,0.156965
71.000000,0.172692,0.187940,0.157444
72.000000,0.173222,0.188514,0.157929
73.000000,0.173752,0.189089,0.158415
74.000000,0.174282,0.189664,0.158900
75.000000,0.174812,0.190238,0.159385
76.000000,0.175342,0.190813,0.159871
77.000000,0.175872,0.191388,0.160356
78.000000,0.176417,0.191979,0.160854
79.000000,0.176994,0.192608,0.161379
80.000000,0.177571,0.193237,0.161905
81.000000,0.178148,0.193865,0.162430
82.000000,0.178724,0.194494,0.162955
83.000000,0.179301,0.195123,0.163480
84.000000,0.179878,0.195751,0.164006
85.000000,0.180455,0.196380,0.164531
86.000000,0.181032,0.197008,0.165056
87.000000,0.181609,0.197637,0.165581
88.000000,0.182186,0.198266,0.166106
89.000000,0.182763,0.198894,0.166632
90.000000,0.183355,0.199539,0.167171
91.000000,0.183953,0.200190,0.167716
92.000000,0.184552,0.200842,0.168261
93.000000,0.185150,0.201494,0.168806
94.000000,0.185748,0.202145,0.169352
95.000000,0.186347,0.202797,0.169897
96.000000,0.186945,0.203449,0.170442
97.000000,0.187544,0.204100,0.170987
98.000000,0.188142,0.204752,0.171533
99.000000,0.188741,0.205404,0.172078
100.000000,0.189339,0.206055,0.172623
101.000000,0.189937,0.206707,0.173168
102.000000,0.190536,0.207358,0.173714
103.000000,0.191134,0.208010,0.174259
104.000000,0.191733,0.208662,0.174804
105.000000,0.192331,0.209313,0.175349
106.000000,0.192930,0.209965,0.175895
107.000000,0.193528,0.210616,0.176440
108.000000,0.194127,0.211268,0.176985
109.000000,0.194725,0.211920,0.177530
110.000000,0.195323,0.212571,0.178076
111.000000,0.195922,0.213223,0.178621
112.000000,0.196520,0.213875,0.179166
113.000000,0.197119,0.214526,0.179711
114.000000,0.197717,0.215178,0.180257
115.000000,0.198316,0.215829,0.180802
116.000000,0.198914,0.216481,0.181347
117.000000,0.199513,0.217133,0.181892
118.000000,0.200111,0.217784,0.182438
119.000000,0.200709,0.218436,0.182983
120.000000,0.201308,0.219088,0.183528
121.000000,0.201906,0.219739,0.184073
122.000000,0.202505,0.220391,0.184619
123.000000,0.203103,0.221042,0.185164
124.000000,0.203702,0.221694,0.185709
125.000000,0.204300,0.222346,0.186254
126.000000,0.204898,0.222997,0.186800
127.000000,0.205497,0.223649,0.187345
128.000000,0.206095,0.224301,0.187890
129.000000,0.206694,0.224952,0.188435
130.000000,0.207292,0.225604,0.188981
131.000000,0.207891,0.226255,0.189526
132.000000,0.208489,0.226907,0.190071
133.000000,0.209088,0.227559,0.190616
134.000000,0.209686,0.228210,0.191162
135.000000,0.210284,0.228862,0.191707
136.000000,0.210883,0.229514,0.192252
137.000000,0.211481,0.230165,0.192797
138.000000,0.212080,0.230817,0.193343
139.000000,0.212678,0.231468,0.193888
140.000000,0.213277,0.232120,0.194433
141.000000,0.213875,0.232772,0.194978
142.000000,0.214473,0.233423,0.195524
143.000000,0.215072,0.234075,0.196069
144.000000,0.215670,0.234726,0.196614
145.000000,0.216269,0.235378,0.197159
146.000000,0.216893,0.236058,0.197729
147.000000,0.217585,0.236811,0.198360
148.000000,0.218278,0.237563,0.198992
149.000000,0.218970,0.238316,0.199624
150.000000,0.219663,0.239069,0.200256
151.000000,0.220355,0.239822,0.200888
152.000000,0.221047,0.240575,0.201520
153.000000,0.221740,0.241328,0.202152
154.000000,0.222432,0.242081,0.202784
155.000000,0.223125,0.242833,0.203416
156.000000,0.223817,0.243586,0.204047
157.000000,0.224509,0.244339,0.204679
158.000000,0.225201,0.245092,0.205311
159.000000,0.225894,0.245845,0.205943
160.000000,0.226586,0.246598,0.206575
161.000000,0.227279,0.247351,0.207207
162.000000,0.227971,0.248103,0.207839
163.000000,0.228663,0.248856,0.208470
164.000000,0.229356,0.249609,0.209102
165.000000,0.230048,0.250362,0.209734
166.000000,0.230740,0.251115,0.210366
167.000000,0.231433,0.251868,0.210998
168.000000,0.232125,0.252620,0.211630
169.000000,0.232818,0.253373,0.212262
170.000000,0.233510,0.254126,0.212894
171.000000,0.234202,0.254879,0.213525
172.000000,0.234895,0.255632,0.214157
173.000000,0.235587,0.256385,0.214789
174.000000,0.236279,0.257137,0.215421
175.000000,0.236972,0.257890,0.216053
176.000000,0.237664,0.258643,0.216685
177.000000,0.238356,0.259396,0.217317
178.000000,0.239049,0.260149,0.217949
179.000000,0.239741,0.260902,0.218580
180.000000,0.240433,0.261655,0.219212
181.000000,0.241126,0.262407,0.219844
182.000000,0.241818,0.263160,0.220476
183.000000,0.242511,0.263913,0.221108
184.000000,0.243203,0.264666,0.221740
185.000000,0.243895,0.265419,0.222372
186.000000,0.244588,0.266172,0.223004
187.000000,0.245280,0.266925,0.223635
188.000000,0.245972,0.267677,0.224267
189.000000,0.246665,0.268430,0.224899
190.000000,0.247357,0.269183,0.225531
191.000000,0.248049,0.269936,0.226163
192.000000,0.248742,0.270689,0.226795
193.000000,0.249434,0.271442,0.227427
194.000000,0.250127,0.272194,0.228059
195.000000,0.250819,0.272947,0.228690
196.000000,0.251511,0.273700,0.229322
197.000000,0.252204,0.274453,0.229954
198.000000,0.252896,0.275206,0.230586
199.000000,0.253588,0.275959,0.231218


==> Data/rpa.txt <==
c1,c2,c3,c4
0.100000,0.144725,0.158320,0.131130
0.110000,0.147222,0.160810,0.133633
0.120000,0.149718,0.163300,0.136137
0.130000,0.152215,0.165790,0.138640
0.140000,0.154712,0.168281,0.141143
0.150000,0.156743,0.170378,0.143107
0.160000,0.158669,0.172388,0.144950
0.170000,0.160595,0.174397,0.146792
0.180000,0.162521,0.176407,0.148635
0.190000,0.164447,0.178416,0.150477
0.200000,0.166848,0.180968,0.152729


==> Data/rpa_analysis.txt <==
c1,c2
0.086386,0.695523
0.026273,0.746377
0.058051,0.624335
0.055936,0.577180
0.042302,0.711014
0.069609,0.341300
0.078241,0.529495
0.056074,0.541374
0.057507,0.557226
0.049140,0.426002
0.051911,0.542657
0.031444,0.493204
0.031262,0.729782
0.044839,0.610494
0.043565,0.488259
0.048630,0.654568
0.031298,0.496229
0.073114,0.446875
0.033989,0.556854
0.018508,0.729015
0.036540,0.709766
0.087058,0.542897
0.063945,0.578959
0.067527,0.547588
0.046992,0.551172
0.038578,0.639516
0.040480,0.648600
0.053449,0.579831
0.063092,0.559545
0.048352,0.654296
0.024566,0.723513
0.091952,0.564794
0.037612,0.741923
0.035844,0.727964
0.079541,1.069998
0.043381,0.690954
0.080404,0.595470
0.040692,0.651018
0.050786,0.470794
0.067681,0.573528
0.066424,0.583385
0.049484,0.706488
0.059229,0.619113
0.056076,0.680474
0.040431,0.691452
0.055690,0.612559
0.050549,0.420483
0.070061,0.859963
0.037058,0.656318
0.042885,0.753771
0.036882,0.671835
0.066397,0.574793
0.066728,1.385257
0.041321,0.728776
0.039224,0.521628
0.035861,0.687897
0.036386,0.737086
0.039544,0.827701
0.034309,0.458278
0.045007,0.463373
0.051572,0.618866
0.044935,0.653136
0.044841,0.434643
0.041071,0.550944
0.038389,0.689595
0.034853,0.432258
0.035219,0.480093
0.038929,0.661681
0.070661,0.574234
0.051114,0.471582
0.044407,0.738204
0.021016,0.466960
0.052501,0.704188
0.018441,0.670639
0.048680,0.614642
0.017281,0.737405
0.062374,0.784971
0.044306,0.563303
0.055200,0.333692
0.060317,0.671539
0.051340,0.742828
0.063755,0.582001
0.052028,0.565402
0.067041,0.593832
0.038703,0.446747
0.037990,0.635224
0.084570,0.530773
0.035973,0.674798
0.094355,0.583161
0.055870,0.678135
0.037694,0.620995
0.068429,0.529813
0.093708,0.604033
0.058014,0.574060
0.033433,0.722551
0.046810,0.502843
0.046025,0.630762
0.058657,0.672442
0.038300,0.617017
0.045806,0.777202
0.044006,0.624392
0.062375,0.395448
0.038615,0.619613
0.028778,0.778383
0.071260,1.103247
0.066573,0.525802
0.037278,0.685204
0.083652,0.530070
0.083229,1.448302
0.037934,0.660751
0.065015,0.658440
0.045507,0.542538
0.070641,0.574370
0.045267,0.457714
0.066174,0.593180
0.063991,0.925131
0.059884,0.563711
0.080709,0.522325
0.026335,0.657055
0.106392,0.510572
0.046473,0.570702
0.039914,0.735749
0.059868,0.671812
0.084883,0.530990
0.025070,0.727057
0.020758,0.476911
0.046860,0.569153
0.063251,0.646322
0.060512,0.681925
0.091596,0.841224
0.051634,0.634727
0.031049,0.685769
0.019798,0.649805
0.069948,0.577175
0.046671,0.604998
0.062656,0.656253
0.043927,0.612573
0.063248,1.427320
0.092114,0.866828
0.039125,0.656096
0.030181,0.698412
0.058180,0.687915
0.084512,0.596571
0.136293,0.777219
0.035779,0.703142
0.036154,0.442243
0.034609,0.666633
0.046121,0.442671
0.040591,0.756177
0.080536,1.136776
0.042666,0.668898
0.045980,0.540554
0.069160,0.646253
0.050984,0.857631
0.038446,0.537577
0.065025,0.649778
0.032477,0.537561
0.042454,0.697361
0.067416,0.564259
0.061478,0.644456
0.067285,0.632474
0.050013,0.556676
0.058016,0.583244
0.036606,0.735922
0.036397,0.669133
0.046887,0.782767
0.057127,0.846615
0.059237,0.671318
0.087796,0.889595
0.058359,0.548230
0.040982,0.420351
0.105120,1.570242
0.024869,0.766411
0.048509,0.576783
0.054328,0.571231
0.021300,0.700152
0.118087,0.603293
0.035367,0.694292
0.042202,0.419784
0.048782,0.566433
0.086714,0.582531
0.044575,0.652081
0.027467,0.711876
0.071677,0.448949
0.095753,1.364477
0.041028,0.725492
0.079193,0.681257
0.069929,0.934951
0.015471,0.769586
0.055412,0.686502
0.036243,0.497553
0.060679,0.581740
0.056499,0.368330
0.022165,0.683879
0.052706,0.684664
0.037747,0.475425
0.027715,0.704298
0.031465,0.497134
0.048778,0.691000
0.065733,0.498650
0.083083,0.671970
0.027746,0.587962
0.067640,0.441670
0.047029,0.552445
0.060589,0.568682
0.024351,0.419367
0.064261,1.202206
0.017646,0.727051
0.043506,0.621703
0.046097,0.654876
0.058003,0.645539
0.070658,0.923187
0.045507,0.542538
0.045849,0.624008
0.038172,0.688059
0.062718,1.734056
0.040507,0.623831
0.029023,0.695740
0.075105,0.656753
0.017773,0.658169
0.062786,0.408030
0.055324,0.514748
0.036245,0.744117
0.046115,0.611761
0.083405,1.110099
0.068277,0.983301
0.039303,0.579718
0.046693,0.685911
0.114839,0.601748
0.046471,0.551218
0.065150,0.425246
0.102933,0.606210
0.045884,0.652459
0.052995,0.792455
0.039123,0.818101
0.070339,0.608379
0.045235,0.753755
0.088970,0.533931
0.098797,1.071723
0.039404,0.656710
0.079780,0.655104
0.060773,0.627684
0.069928,0.589069
0.080801,0.697927
0.049258,0.619535
0.039775,0.719781
0.016451,0.733349
0.034333,0.798994
0.060216,0.681865
0.084023,0.843700
0.030883,0.650721
0.069351,0.709136
0.020426,0.693216
0.060312,0.651940
0.066873,1.124379
0.025514,0.569505
0.038748,0.449077
0.056167,0.683949
0.093509,0.598923
0.039739,0.700412
0.089499,0.601225
0.043813,0.738697
0.065191,0.582888
0.041736,0.584958
0.060429,0.575399
0.069518,0.864696
0.020135,0.721635
0.079619,0.809788
0.030254,0.717337
0.028774,0.796880
0.043809,0.619694
0.063969,1.494347
0.068244,1.380033
0.031449,0.771203
0.044628,0.653241
0.034099,0.715445
0.062925,1.251575
0.081912,1.087758
0.049240,0.698552
0.026025,0.690000
0.034237,0.710307
0.038301,0.679858
0.046254,0.629876
0.056006,0.683374
0.045727,0.667040
0.047804,0.587026
0.055606,0.538740
0.061181,0.689695
0.040390,0.593614
0.044104,0.749646
0.087542,0.841342
0.071242,1.478351
0.057201,0.832485
0.070685,0.496676
0.026621,0.755266
0.064408,0.603865
0.038338,0.556489
0.064009,0.589974
0.037753,0.534709
0.047074,0.635358
0.091228,0.556441
0.029571,0.726666
0.033936,0.646057
0.055259,0.690023
0.082686,0.553120
0.095128,0.843986
0.057385,0.557732
0.055015,0.646133
0.034003,0.710062
0.088310,1.825855
0.029434,0.706566
0.093810,0.654483
0.036289,0.845210
0.033475,0.641477
0.031059,0.522392
0.037454,0.624176
0.066742,0.593672
0.018935,0.753447
0.044437,0.595398
0.061596,0.571748
0.076108,0.579593
0.042851,0.636756
0.136274,0.777138
0.057889,0.545786
0.057251,0.554377
0.065416,0.682694
0.077900,0.613866
0.049762,0.608902
0.089488,0.916442
0.051051,0.695168
0.032141,0.419921
0.041323,0.406945
0.043214,0.635492
0.071283,0.449644
0.066524,0.551797
0.093659,0.517135
0.067053,0.573582
0.050962,0.580606
0.065511,0.677562
0.058891,0.570325
0.028944,0.899883
0.034287,0.693413
0.068539,0.625681
0.075011,1.849147
0.057007,0.646223
0.060662,0.577221
0.033287,0.722905
0.071188,0.483162
0.065084,0.584254
0.058786,0.549376
0.042837,0.431063
0.059305,0.636798
0.030907,0.537145
0.066746,1.355795
0.077895,1.219058
0.041790,0.590884
0.044725,0.689888
0.017184,0.725835
0.059737,0.683945
0.062966,0.857244
0.040636,0.832658
0.070396,0.437214
0.058850,0.868379
0.068903,1.039702
0.054867,0.574703
0.033934,0.724083
0.035670,0.675442
0.076735,0.886380
0.043869,0.596943
0.052603,0.684932
0.069375,0.647158
0.030995,0.684609
0.077223,0.645481
0.042854,0.432523
0.041195,0.918628
0.070966,1.117495
0.025388,0.164817
0.041905,0.919325
0.025239,0.676780
0.028233,0.494733
0.062948,0.751590
0.090219,0.563558
0.045742,0.548495
0.054910,0.574649
0.034420,0.674830
0.055312,0.579967
0.047774,0.459589
0.088808,0.989624
0.064334,0.496783
0.024869,0.568748
0.061638,0.685598
0.059084,0.584190
0.075511,0.585645
0.062138,0.622315
0.058488,0.702704
0.036567,0.749625
0.066788,0.648740
0.090353,0.545444
0.050408,0.570598
0.085540,0.564110
0.054473,0.650987
0.045765,0.623436
0.064673,0.671996
0.039652,0.645463
0.041570,0.728389
0.043017,0.456739
0.076664,0.874811
0.052297,0.665906
0.060282,0.628621
0.055173,0.660367
0.036139,0.644138
0.082699,1.097988
0.028402,0.758342
0.040751,0.660760
0.035562,0.825427
0.029344,0.799843
0.050216,0.596381
0.037718,0.648237
0.018546,0.664961
0.043649,0.622168
0.056209,0.666587
0.081216,1.014190
0.067629,0.532084
0.100802,1.283791
0.074068,0.544092
0.055253,0.606849
0.079444,0.612874
0.034701,0.696186
0.031418,0.533498
0.069393,0.614211
0.049779,0.607270
0.038044,0.730847
0.058720,0.738648
0.071457,0.444774
0.052938,0.664712
0.050772,0.675185
0.075288,0.598110
0.053639,0.729775
0.035382,0.569035
0.031994,0.879637
0.075696,0.853595
0.026625,0.796272
0.047681,0.694135
0.034941,0.757142
0.055686,0.682373
0.082901,0.687053
0.056954,0.588341
0.057392,0.875034
0.032239,0.647131
0.029410,0.564557
0.065730,1.155563
0.059956,0.672144
0.038920,0.496668
0.060276,0.673198
0.040882,0.644223
0.037720,0.676197
0.100082,0.553844
0.075033,1.662247
0.065459,0.640920
0.075074,0.672428
0.060405,0.847233
0.057022,0.565350
0.066514,0.551833
0.045594,0.590161
0.099034,0.512840
0.047492,0.655723
0.054088,0.634784
0.098500,1.066838
0.062299,0.650825
0.019886,0.473501
0.059895,0.542401
0.033439,0.660087
0.076175,0.572570
0.038305,0.650817
0.059543,0.877081
0.024867,0.658491
0.080025,0.817116
0.053586,0.702294
0.043445,0.634227
0.068402,1.063938
0.085454,0.618519
0.061577,0.606985
0.037763,0.671688
0.069800,0.623756
0.090680,0.539004
0.040847,0.654288
0.035756,0.758058
0.074507,0.934761
0.038477,0.630002
0.056386,0.672921
0.045305,0.554687
0.059399,0.383659
0.046173,0.616616
0.068319,0.881920
0.040504,0.803633
0.099463,0.575963
0.093655,0.851703
0.038785,0.679020
0.033578,0.541083
0.067801,0.504106
0.028915,0.735253
0.096166,1.164744
0.054505,0.627517
0.036861,0.657629
0.088524,0.567754
0.055734,0.682232
0.071822,0.447283
0.041729,0.581374
0.045269,0.543332
0.058372,0.810837
0.030759,0.824418
0.034166,0.715376
0.028801,0.709018
0.023334,0.643899
0.070488,0.441179
0.048186,0.456057
0.042707,0.689591
0.066424,0.583385
0.042358,0.625246
0.080961,0.645464
0.055931,0.667548
0.062368,0.602828
0.031024,0.698927
0.071471,0.444482
0.029899,0.665583
0.061789,0.886415
0.048699,0.544596
0.042950,0.619678
0.069210,0.496079
0.044814,0.690676
0.038236,0.482624
0.059864,0.593743
0.064686,1.404517
0.055460,0.646641
0.030272,0.485962
0.027010,0.727398
0.054238,0.650376
0.056761,0.873510
0.037278,0.489342
0.032594,0.666175
0.068948,0.611920
0.039762,0.656541
0.047327,0.554897
0.119070,0.610864
0.023396,0.715482
0.037145,0.472365
0.047557,0.592284
0.040866,0.611627
0.060932,0.550650
0.035241,0.734638
0.054986,0.625351
0.055213,0.544356
0.074022,0.641455
0.115025,0.601091
0.080234,0.594499
0.084466,1.353234
0.057636,0.599094
0.033307,0.702399
0.059833,0.676953
0.038855,0.557926
0.085437,0.597211
0.037800,0.749752
0.082577,1.317255
0.056457,0.655920
0.103551,1.569427
0.042399,0.618488
0.034040,0.757811
0.065621,0.668517
0.083416,0.761416
0.080495,1.112987
0.040391,0.612050
0.044860,0.557364
0.058734,0.586201
0.082452,0.654162
0.065486,0.587422
0.038973,0.561351
0.081401,1.274245
0.032330,0.501382
0.038833,0.480107
0.094648,0.596870
0.022220,0.656282
0.042530,0.538679
0.062707,0.684277
0.026942,0.755837
0.095245,0.830325
0.087168,1.379702
0.067156,0.805389
0.018747,0.717920
0.028255,0.727862
0.043939,0.621353
0.052037,0.577994
0.059809,0.616606
0.073525,0.437293
0.054342,0.610775
0.064049,0.416240
0.052463,0.442169
0.030873,0.548089
0.036636,0.680286
0.089728,0.833816
0.059385,0.748280
0.043185,0.872755
0.056943,0.653839
0.073651,0.677360
0.030510,0.725817
0.064156,0.911418
0.031312,0.687019
0.031666,0.782968
0.057543,0.574577
0.046694,0.639972
0.023432,0.430676
0.038644,0.648943
0.059204,0.591981
0.025407,0.672024
0.072450,0.593171
0.044041,0.657064
0.051922,0.675189
0.033810,0.720505
0.096747,0.595585
0.105199,0.556235
0.040890,0.724865
0.063792,0.577514
0.077988,0.814143
0.040538,0.663423
0.087175,0.904369
0.035456,0.644251
0.095553,0.819982
0.039593,0.619407
0.018118,0.750669
0.044965,0.622694
0.029480,0.796349
0.057396,0.647911
0.087316,0.623961
0.077428,0.582265
0.039663,0.650311
0.016690,0.643539
0.054353,0.638775
0.055909,0.692409
0.072344,0.605537
0.062792,0.718065
0.102374,1.155010
0.107169,0.613541
0.047833,0.412086
0.046386,0.546745
0.035895,0.717049
0.096488,1.166302
0.053634,0.586083
0.077161,0.809162
0.067761,0.582631
0.056619,0.648463
0.093947,1.327621
0.062326,0.560515
0.047612,0.621977
0.046748,0.459174
0.019532,0.470029
0.071555,0.599659
0.057488,0.557115
0.051277,0.562639
0.039076,0.663029
0.075642,0.604272
0.064183,1.274761
0.036247,0.765159
0.034100,0.490019
0.036027,0.644962
0.018961,0.463945
0.082008,0.609268
0.046878,0.816455
0.056027,0.650728
0.069083,1.042816
0.040148,0.384570
0.065958,0.664093
0.080673,0.576245
0.058588,0.617915
0.072585,0.597292
0.047741,0.600724
0.083903,0.822352
0.039238,0.658220
0.064212,0.576463
0.048536,0.540030
0.053719,0.650183
0.032723,0.501630
0.058155,0.878221
0.054831,0.574810
0.068820,1.026626
0.072595,0.610122
0.082720,0.622726
0.081376,0.539588
0.070610,0.426830
0.073091,0.636221
0.035145,0.646712
0.076464,0.780073
0.070011,1.197341
0.028673,0.741939
0.043165,0.725255
0.064922,0.923160
0.040972,0.558059
0.057391,0.557978
0.051621,0.647752
0.065755,0.800746
0.066663,1.027136
0.060841,0.538861
0.029194,0.787937
0.071140,0.604414
0.062433,0.563234
0.064387,0.498049
0.068044,0.436962
0.055454,0.681006
0.034374,0.598332
0.097309,0.640521
0.061184,0.677949
0.084601,1.318794
0.087132,0.560325
0.068509,0.574470
0.054405,0.710013
0.065621,1.093765
0.050280,0.853897
0.061189,0.571812
0.035625,0.685397
0.031920,0.545023
0.027594,0.728613
0.040684,0.592446
0.060631,0.562943
0.033461,0.516170
0.073701,1.077220


==> Data/temp.txt <==
c1,c2,c3,c4
20.000000,0.191464,0.208487,0.174441
21.000000,0.190266,0.207152,0.173381
22.000000,0.189069,0.205816,0.172321
23.000000,0.187871,0.204481,0.171261
24.000000,0.186673,0.203145,0.170201
25.000000,0.185476,0.201810,0.169142
26.000000,0.184278,0.200474,0.168082
27.000000,0.183080,0.199139,0.167022
28.000000,0.181883,0.197803,0.165962
29.000000,0.180685,0.196468,0.164903
30.000000,0.179488,0.195132,0.163843
31.000000,0.178290,0.193797,0.162783
32.000000,0.177191,0.192574,0.161808
33.000000,0.176321,0.191611,0.161030
34.000000,0.175450,0.190649,0.160251
35.000000,0.174580,0.189686,0.159473
36.000000,0.173709,0.188724,0.158694
37.000000,0.172839,0.187761,0.157916
38.000000,0.171968,0.186799,0.157137
39.000000,0.171098,0.185836,0.156359
40.000000,0.170227,0.184874,0.155581
41.000000,0.169357,0.183911,0.154802
42.000000,0.168486,0.182949,0.154024
43.000000,0.167616,0.181986,0.153245
44.000000,0.166745,0.181024,0.152467
45.000000,0.165875,0.180061,0.151688
46.000000,0.165006,0.179100,0.150911
47.000000,0.164158,0.178161,0.150154
48.000000,0.163310,0.177222,0.149397
49.000000,0.162462,0.176284,0.148639
50.000000,0.161613,0.175345,0.147882
51.000000,0.160765,0.174406,0.147125
52.000000,0.159917,0.173467,0.146368
53.000000,0.159069,0.172528,0.145611
54.000000,0.158221,0.171589,0.144853
55.000000,0.157373,0.170651,0.144096
56.000000,0.156502,0.169688,0.143316
57.000000,0.155448,0.168538,0.142359
58.000000,0.154395,0.167388,0.141401
59.000000,0.153341,0.166238,0.140444
60.000000,0.152287,0.165088,0.139487
61.000000,0.151234,0.163939,0.138529
62.000000,0.149831,0.162406,0.137257
63.000000,0.148358,0.160796,0.135921
64.000000,0.146885,0.159186,0.134585
65.000000,0.145412,0.157576,0.133249
66.000000,0.143939,0.155966,0.131912
67.000000,0.142466,0.154356,0.130576
68.000000,0.140993,0.152746,0.129240
69.000000,0.139537,0.151156,0.127918
70.000000,0.138088,0.149575,0.126601
71.000000,0.136639,0.147993,0.125284
72.000000,0.135190,0.146412,0.123967
73.000000,0.133740,0.144831,0.122650
74.000000,0.132291,0.143249,0.121333
75.000000,0.131969,0.142883,0.121056
76.000000,0.131720,0.142594,0.120845
77.000000,0.131470,0.142306,0.120635
78.000000,0.131221,0.142018,0.120424
79.000000,0.130971,0.141729,0.120213


==> Data/temp_analysis.txt <==
c1,c2
47.000000,0.695523
36.000000,0.746377
80.000000,0.624335
60.000000,0.577180
58.000000,0.711014
80.000000,0.341300
58.000000,0.529495
80.000000,0.541374
55.000000,0.557226
80.000000,0.426002
80.000000,0.542657
58.000000,0.493204
50.000000,0.729782
55.000000,0.610494
58.000000,0.488259
47.000000,0.654568
58.000000,0.496229
80.000000,0.446875
58.000000,0.556854
48.000000,0.729015
40.000000,0.709766
58.000000,0.542897
54.000000,0.578959
80.000000,0.547588
60.000000,0.551172
50.000000,0.639516
40.000000,0.648600
85.000000,0.579831
55.000000,0.559545
47.000000,0.654296
48.000000,0.723513
58.000000,0.564794
33.000000,0.741923
33.000000,0.727964
80.000000,1.069998
48.000000,0.690954
54.000000,0.595470
48.000000,0.651018
80.000000,0.470794
54.000000,0.573528
54.000000,0.583385
58.000000,0.706488
80.000000,0.619113
55.000000,0.680474
36.000000,0.691452
36.000000,0.612559
80.000000,0.420483
80.000000,0.859963
47.000000,0.656318
80.000000,0.753771
50.000000,0.671835
54.000000,0.574793
80.000000,1.385257
36.000000,0.728776
85.000000,0.521628
33.000000,0.687897
33.000000,0.737086
33.000000,0.827701
85.000000,0.458278
80.000000,0.463373
55.000000,0.618866
33.000000,0.653136
36.000000,0.434643
50.000000,0.550944
58.000000,0.689595
85.000000,0.432258
85.000000,0.480093
40.000000,0.661681
60.000000,0.574234
80.000000,0.471582
33.000000,0.738204
85.000000,0.466960
33.000000,0.704188
48.000000,0.670639
55.000000,0.614642
48.000000,0.737405
33.000000,0.784971
50.000000,0.563303
80.000000,0.333692
36.000000,0.671539
33.000000,0.742828
60.000000,0.582001
60.000000,0.565402
54.000000,0.593832
48.000000,0.446747
48.000000,0.635224
58.000000,0.530773
47.000000,0.674798
80.000000,0.583161
55.000000,0.678135
47.000000,0.620995
80.000000,0.529813
80.000000,0.604033
60.000000,0.574060
40.000000,0.722551
58.000000,0.502843
40.000000,0.630762
36.000000,0.672442
47.000000,0.617017
33.000000,0.777202
40.000000,0.624392
80.000000,0.395448
47.000000,0.619613
33.000000,0.778383
80.000000,1.103247
80.000000,0.525802
47.000000,0.685204
58.000000,0.530070
80.000000,1.448302
33.000000,0.660751
36.000000,0.658440
60.000000,0.542538
60.000000,0.574370
80.000000,0.457714
54.000000,0.593180
80.000000,0.925131
54.000000,0.563711
80.000000,0.522325
58.000000,0.657055
80.000000,0.510572
50.000000,0.570702
40.000000,0.735749
55.000000,0.671812
58.000000,0.530990
48.000000,0.727057
85.000000,0.476911
60.000000,0.569153
36.000000,0.646322
55.000000,0.681925
50.000000,0.841224
36.000000,0.634727
33.000000,0.685769
48.000000,0.649805
54.000000,0.577175
40.000000,0.604998
80.000000,0.656253
55.000000,0.612573
80.000000,1.427320
50.000000,0.866828
47.000000,0.656096
47.000000,0.698412
80.000000,0.687915
54.000000,0.596571
50.000000,0.777219
33.000000,0.703142
85.000000,0.442243
36.000000,0.666633
80.000000,0.442671
33.000000,0.756177
80.000000,1.136776
47.000000,0.668898
60.000000,0.540554
47.000000,0.646253
33.000000,0.857631
80.000000,0.537577
47.000000,0.649778
50.000000,0.537561
48.000000,0.697361
80.000000,0.564259
36.000000,0.644456
47.000000,0.632474
60.000000,0.556676
55.000000,0.583244
40.000000,0.735922
40.000000,0.669133
33.000000,0.782767
80.000000,0.846615
80.000000,0.671318
80.000000,0.889595
55.000000,0.548230
36.000000,0.420351
80.000000,1.570242
50.000000,0.766411
55.000000,0.576783
55.000000,0.571231
48.000000,0.700152
52.000000,0.603293
40.000000,0.694292
36.000000,0.419784
60.000000,0.566433
54.000000,0.582531
60.000000,0.652081
36.000000,0.711876
80.000000,0.448949
80.000000,1.364477
33.000000,0.725492
47.000000,0.681257
80.000000,0.934951
48.000000,0.769586
55.000000,0.686502
48.000000,0.497553
55.000000,0.581740
80.000000,0.368330
48.000000,0.683879
36.000000,0.684664
85.000000,0.475425
50.000000,0.704298
58.000000,0.497134
36.000000,0.691000
80.000000,0.498650
85.000000,0.671970
48.000000,0.587962
80.000000,0.441670
60.000000,0.552445
85.000000,0.568682
85.000000,0.419367
80.000000,1.202206
48.000000,0.727051
40.000000,0.621703
33.000000,0.654876
60.000000,0.645539
80.000000,0.923187
60.000000,0.542538
40.000000,0.624008
58.000000,0.688059
80.000000,1.734056
40.000000,0.623831
36.000000,0.695740
85.000000,0.656753
48.000000,0.658169
80.000000,0.408030
80.000000,0.514748
33.000000,0.744117
40.000000,0.611761
80.000000,1.110099
80.000000,0.983301
50.000000,0.579718
33.000000,0.685911
52.000000,0.601748
60.000000,0.551218
80.000000,0.425246
80.000000,0.606210
36.000000,0.652459
80.000000,0.792455
36.000000,0.818101
54.000000,0.608379
40.000000,0.753755
58.000000,0.533931
80.000000,1.071723
40.000000,0.656710
85.000000,0.655104
47.000000,0.627684
54.000000,0.589069
85.000000,0.697927
33.000000,0.619535
33.000000,0.719781
48.000000,0.733349
36.000000,0.798994
55.000000,0.681865
80.000000,0.843700
40.000000,0.650721
85.000000,0.709136
48.000000,0.693216
80.000000,0.651940
80.000000,1.124379
48.000000,0.569505
48.000000,0.449077
55.000000,0.683949
54.000000,0.598923
58.000000,0.700412
54.000000,0.601225
40.000000,0.738697
54.000000,0.582888
60.000000,0.584958
55.000000,0.575399
80.000000,0.864696
48.000000,0.721635
50.000000,0.809788
40.000000,0.717337
40.000000,0.796880
47.000000,0.619694
80.000000,1.494347
80.000000,1.380033
50.000000,0.771203
47.000000,0.653241
40.000000,0.715445
80.000000,1.251575
80.000000,1.087758
36.000000,0.698552
36.000000,0.690000
40.000000,0.710307
36.000000,0.679858
55.000000,0.629876
55.000000,0.683374
60.000000,0.667040
55.000000,0.587026
80.000000,0.538740
55.000000,0.689695
55.000000,0.593614
40.000000,0.749646
50.000000,0.841342
80.000000,1.478351
80.000000,0.832485
80.000000,0.496676
48.000000,0.755266
85.000000,0.603865
50.000000,0.556489
54.000000,0.589974
80.000000,0.534709
80.000000,0.635358
58.000000,0.556441
50.000000,0.726666
47.000000,0.646057
55.000000,0.690023
58.000000,0.553120
50.000000,0.843986
55.000000,0.557732
60.000000,0.646133
48.000000,0.710062
80.000000,1.825855
33.000000,0.706566
85.000000,0.654483
33.000000,0.845210
47.000000,0.641477
50.000000,0.522392
47.000000,0.624176
60.000000,0.593672
48.000000,0.753447
40.000000,0.595398
54.000000,0.571748
60.000000,0.579593
55.000000,0.636756
50.000000,0.777138
55.000000,0.545786
55.000000,0.554377
33.000000,0.682694
60.000000,0.613866
60.000000,0.608902
80.000000,0.916442
58.000000,0.695168
58.000000,0.419921
36.000000,0.406945
40.000000,0.635492
80.000000,0.449644
55.000000,0.551797
77.000000,0.517135
54.000000,0.573582
55.000000,0.580606
36.000000,0.677562
60.000000,0.570325
33.000000,0.899883
48.000000,0.693413
36.000000,0.625681
80.000000,1.849147
60.000000,0.646223
80.000000,0.577221
40.000000,0.722905
58.000000,0.483162
54.000000,0.584254
80.000000,0.549376
58.000000,0.431063
60.000000,0.636798
50.000000,0.537145
80.000000,1.355795
80.000000,1.219058
33.000000,0.590884
36.000000,0.689888
48.000000,0.725835
55.000000,0.683945
80.000000,0.857244
40.000000,0.832658
80.000000,0.437214
80.000000,0.868379
80.000000,1.039702
60.000000,0.574703
40.000000,0.724083
47.000000,0.675442
33.000000,0.886380
47.000000,0.596943
36.000000,0.684932
36.000000,0.647158
40.000000,0.684609
36.000000,0.645481
58.000000,0.432523
36.000000,0.918628
80.000000,1.117495
47.000000,0.164817
33.000000,0.919325
48.000000,0.676780
85.000000,0.494733
60.000000,0.751590
80.000000,0.563558
60.000000,0.548495
80.000000,0.574649
47.000000,0.674830
55.000000,0.579967
80.000000,0.459589
80.000000,0.989624
80.000000,0.496783
48.000000,0.568748
80.000000,0.685598
55.000000,0.584190
54.000000,0.585645
36.000000,0.622315
80.000000,0.702704
40.000000,0.749625
47.000000,0.648740
80.000000,0.545444
80.000000,0.570598
58.000000,0.564110
60.000000,0.650987
40.000000,0.623436
85.000000,0.671996
40.000000,0.645463
48.000000,0.728389
80.000000,0.456739
80.000000,0.874811
55.000000,0.665906
47.000000,0.628621
33.000000,0.660367
47.000000,0.644138
80.000000,1.097988
50.000000,0.758342
58.000000,0.660760
40.000000,0.825427
50.000000,0.799843
80.000000,0.596381
40.000000,0.648237
48.000000,0.664961
40.000000,0.622168
55.000000,0.666587
80.000000,1.014190
80.000000,0.532084
80.000000,1.283791
60.000000,0.544092
80.000000,0.606849
80.000000,0.612874
33.000000,0.696186
50.000000,0.533498
54.000000,0.614211
80.000000,0.607270
40.000000,0.730847
58.000000,0.738648
80.000000,0.444774
60.000000,0.664712
33.000000,0.675185
60.000000,0.598110
80.000000,0.729775
58.000000,0.569035
36.000000,0.879637
80.000000,0.853595
50.000000,0.796272
33.000000,0.694135
33.000000,0.757142
55.000000,0.682373
85.000000,0.687053
80.000000,0.588341
80.000000,0.875034
40.000000,0.647131
50.000000,0.564557
80.000000,1.155563
55.000000,0.672144
58.000000,0.496668
55.000000,0.673198
40.000000,0.644223
40.000000,0.676197
77.000000,0.553844
80.000000,1.662247
36.000000,0.640920
47.000000,0.672428
80.000000,0.847233
80.000000,0.565350
55.000000,0.551833
55.000000,0.590161
77.000000,0.512840
80.000000,0.655723
80.000000,0.634784
80.000000,1.066838
33.000000,0.650825
85.000000,0.473501
60.000000,0.542401
47.000000,0.660087
60.000000,0.572570
47.000000,0.650817
80.000000,0.877081
48.000000,0.658491
80.000000,0.817116
80.000000,0.702294
40.000000,0.634227
80.000000,1.063938
47.000000,0.618519
54.000000,0.606985
47.000000,0.671688
50.000000,0.623756
58.000000,0.539004
40.000000,0.654288
33.000000,0.758058
33.000000,0.934761
47.000000,0.630002
55.000000,0.672921
80.000000,0.554687
80.000000,0.383659
80.000000,0.616616
33.000000,0.881920
33.000000,0.803633
80.000000,0.575963
50.000000,0.851703
40.000000,0.679020
48.000000,0.541083
80.000000,0.504106
33.000000,0.735253
80.000000,1.164744
55.000000,0.627517
40.000000,0.657629
58.000000,0.567754
55.000000,0.682232
80.000000,0.447283
55.000000,0.581374
60.000000,0.543332
80.000000,0.810837
40.000000,0.824418
40.000000,0.715376
33.000000,0.709018
48.000000,0.643899
80.000000,0.441179
80.000000,0.456057
36.000000,0.689591
54.000000,0.583385
40.000000,0.625246
85.000000,0.645464
55.000000,0.667548
47.000000,0.602828
40.000000,0.698927
80.000000,0.444482
47.000000,0.665583
80.000000,0.886415
80.000000,0.544596
40.000000,0.619678
80.000000,0.496079
33.000000,0.690676
85.000000,0.482624
60.000000,0.593743
80.000000,1.404517
36.000000,0.646641
58.000000,0.485962
50.000000,0.727398
60.000000,0.650376
80.000000,0.873510
58.000000,0.489342
58.000000,0.666175
54.000000,0.611920
47.000000,0.656541
80.000000,0.554897
52.000000,0.610864
48.000000,0.715482
85.000000,0.472365
80.000000,0.592284
55.000000,0.611627
55.000000,0.550650
33.000000,0.734638
80.000000,0.625351
80.000000,0.544356
36.000000,0.641455
52.000000,0.601091
54.000000,0.594499
80.000000,1.353234
80.000000,0.599094
48.000000,0.702399
55.000000,0.676953
50.000000,0.557926
80.000000,0.597211
48.000000,0.749752
80.000000,1.317255
80.000000,0.655920
80.000000,1.569427
40.000000,0.618488
33.000000,0.757811
33.000000,0.668517
80.000000,0.761416
80.000000,1.112987
55.000000,0.612050
60.000000,0.557364
55.000000,0.586201
85.000000,0.654162
54.000000,0.587422
50.000000,0.561351
80.000000,1.274245
58.000000,0.501382
48.000000,0.480107
47.000000,0.596870
48.000000,0.656282
60.000000,0.538679
55.000000,0.684277
40.000000,0.755837
50.000000,0.830325
80.000000,1.379702
80.000000,0.805389
48.000000,0.717920
50.000000,0.727862
40.000000,0.621353
55.000000,0.577994
80.000000,0.616606
80.000000,0.437293
60.000000,0.610775
80.000000,0.416240
80.000000,0.442169
48.000000,0.548089
40.000000,0.680286
50.000000,0.833816
80.000000,0.748280
36.000000,0.872755
60.000000,0.653839
33.000000,0.677360
50.000000,0.725817
80.000000,0.911418
40.000000,0.687019
33.000000,0.782968
60.000000,0.574577
55.000000,0.639972
85.000000,0.430676
40.000000,0.648943
80.000000,0.591981
48.000000,0.672024
54.000000,0.593171
40.000000,0.657064
33.000000,0.675189
40.000000,0.720505
80.000000,0.595585
80.000000,0.556235
33.000000,0.724865
54.000000,0.577514
50.000000,0.814143
58.000000,0.663423
80.000000,0.904369
47.000000,0.644251
50.000000,0.819982
40.000000,0.619407
48.000000,0.750669
40.000000,0.622694
33.000000,0.796349
36.000000,0.647911
85.000000,0.623961
54.000000,0.582265
40.000000,0.650311
48.000000,0.643539
55.000000,0.638775
55.000000,0.692409
54.000000,0.605537
80.000000,0.718065
80.000000,1.155010
80.000000,0.613541
36.000000,0.412086
60.000000,0.546745
33.000000,0.717049
80.000000,1.166302
80.000000,0.586083
50.000000,0.809162
54.000000,0.582631
80.000000,0.648463
80.000000,1.327621
60.000000,0.560515
40.000000,0.621977
80.000000,0.459174
85.000000,0.470029
54.000000,0.599659
55.000000,0.557115
80.000000,0.562639
40.000000,0.663029
80.000000,0.604272
80.000000,1.274761
40.000000,0.765159
85.000000,0.490019
48.000000,0.644962
85.000000,0.463945
80.000000,0.609268
33.000000,0.816455
36.000000,0.650728
80.000000,1.042816
36.000000,0.384570
47.000000,0.664093
80.000000,0.576245
60.000000,0.617915
80.000000,0.597292
55.000000,0.600724
50.000000,0.822352
40.000000,0.658220
54.000000,0.576463
80.000000,0.540030
60.000000,0.650183
58.000000,0.501630
80.000000,0.878221
60.000000,0.574810
80.000000,1.026626
80.000000,0.610122
80.000000,0.622726
80.000000,0.539588
80.000000,0.426830
80.000000,0.636221
48.000000,0.646712
50.000000,0.780073
80.000000,1.197341
50.000000,0.741939
33.000000,0.725255
80.000000,0.923160
50.000000,0.558059
55.000000,0.557978
55.000000,0.647752
33.000000,0.800746
80.000000,1.027136
80.000000,0.538861
48.000000,0.787937
60.000000,0.604414
55.000000,0.563234
80.000000,0.498049
80.000000,0.436962
55.000000,0.681006
55.000000,0.598332
54.000000,0.640521
55.000000,0.677949
80.000000,1.318794
58.000000,0.560325
54.000000,0.574470
60.000000,0.710013
80.000000,1.093765
33.000000,0.853897
55.000000,0.571812
40.000000,0.685397
48.000000,0.545023
48.000000,0.728613
50.000000,0.592446
60.000000,0.562943
48.000000,0.516170
80.000000,1.077220


==> Data/test_pred1.txt <==
c1,c2,c3
6227.556740,5747.321289,253.778931
8247.503860,8196.041992,340.907623
16955.691440,17080.339844,628.870728
4035.184140,3676.791016,147.069519
1528.003200,1507.624146,81.948036
3858.140720,4499.420898,194.427292
2260.263640,2054.440674,116.542404
4918.156400,4738.197754,184.300797
3683.306640,3455.893311,144.288055
5908.917300,5270.693848,233.568283
2359.869320,3285.705566,165.614105
1331.565860,1235.103882,95.606094
3041.234860,3178.486572,131.126724
8677.363920,9022.142578,342.067230
4051.999400,3496.767090,158.829346
4508.038820,5006.153320,205.864746
6652.464460,7208.014648,282.079803
2264.603880,2255.685059,115.772682
2961.557440,3275.000732,188.915878
2187.420460,2099.603271,100.820930
19250.476540,22507.902344,802.828186
1689.385580,1614.976807,122.755348
3575.935460,3445.531982,158.265045
2384.659780,2983.138428,122.141258
1294.790860,1456.410156,107.792274
4067.709860,4044.653564,155.223465
3069.151900,3358.098145,154.255478
9607.868900,9340.482422,379.250061
6227.612940,5372.088379,236.447632
6052.877420,5214.221680,230.234222
11183.173020,9438.845703,397.229065
3074.801320,2980.742188,158.873566
13542.933960,14306.615234,508.123138
3338.780880,2505.961182,151.744308
5216.035060,5549.741699,266.764496
14211.124720,12235.504883,451.665619
5863.920980,5918.686523,231.700363
4688.543620,4860.674316,172.717087
2737.903940,2539.718262,128.951065
6751.402480,7122.192383,276.790100
4952.998900,5236.247559,194.091217
9581.916360,11038.866211,394.153595
7848.171220,7616.607910,333.975647
15018.156780,13444.802734,496.685455
2414.601900,2512.747314,125.018417
5863.747040,6292.580078,253.043503
9894.490240,11366.223633,402.934296
3987.377360,4097.987793,179.049576
3813.705140,4124.002441,209.857941
4716.097740,4033.529785,176.292328
11139.590800,10941.244141,407.325073
5854.599360,7436.324219,353.071472
7801.974780,9067.652344,339.130066
13600.826460,13306.304688,469.311432
6161.268620,6045.306641,273.030121
1570.458360,1329.079468,66.803703
8839.794480,8633.647461,322.354614
1340.220680,1114.544434,90.036499
12097.934240,12035.224609,439.444580
13284.945620,13057.251953,462.168304
14841.253880,15635.575195,573.859009
5696.610440,5856.868164,206.694748
6194.383920,6522.333496,263.630096
2442.870360,2117.270020,105.282127
-2242.038280,-4259.416992,192.805893
3296.646600,2983.677246,140.961578
5148.944120,5224.163574,390.610535
14472.444160,14266.262695,536.532715
4176.355280,3946.163574,296.933563
5615.424680,5466.129883,250.355057
1460.974860,1654.058350,90.678963
5361.048420,6166.350586,247.361542
2577.489340,2592.089355,105.164963
2268.343260,2796.432861,124.105850
9092.169880,8067.502441,335.562347
7127.313780,6740.843750,344.464111
8698.954660,9397.756836,357.564880
1977.981680,2197.885986,185.769348
1836.344040,3085.067871,216.423508
4155.442880,4146.915527,310.800476
1480.795200,1482.921143,82.783638
15099.068320,13772.974609,513.836121
10578.670880,9858.979492,380.605896
4628.518320,4976.349121,206.437836
5630.978980,4881.895508,210.184692
9150.089700,8426.326172,319.560242
12708.631160,13023.823242,487.931976
7580.247820,7782.981445,307.553894
7668.384580,7791.143555,316.236511
5472.663740,6278.888672,261.151215
2679.829360,2774.282471,123.061790
1118.352160,1122.914429,63.307472
14717.486180,15757.904297,576.073120
12406.534280,13503.640625,479.875885
19876.442420,17430.851562,616.244019
4325.007980,4271.348633,189.370850
24801.631600,23875.408203,897.534973
1895.865920,1825.980469,99.968063
5851.363160,5312.953613,262.223358
1150.427500,1139.017822,132.364655
3476.589120,4123.020020,264.261719
4262.628800,4257.678223,164.954498
6069.232340,5865.223633,276.171387
4656.798300,4488.387695,198.912064
5453.644000,6145.551270,245.044708
8166.467360,8480.462891,323.384705
1961.958540,2151.115967,126.036575
6202.255100,6131.889648,243.588470
4212.530480,4782.828125,206.955002
4422.336800,5027.922852,205.497360
3648.374500,3938.654297,179.043335
1430.606440,1826.141235,97.535324
9231.764040,8651.522461,305.092041
14725.272380,14189.406250,500.931458
1087.502380,1536.263062,89.399765
7020.691500,7071.530273,344.295227
3467.643280,3738.243652,208.554352
18178.497320,17248.964844,633.408447
4290.845700,3816.173096,176.522369
6843.893440,7986.909180,335.438080
5097.028640,4892.997070,173.259079
8460.107020,10153.427734,399.086853
14555.217100,14321.333008,528.901306
12043.384560,12236.332031,461.170258
6564.005240,6940.696777,286.431091
13711.177540,14630.549805,545.035583
5164.840400,5362.963867,295.136353
2707.777700,3023.401123,252.603073
30810.967480,33523.976562,1188.115234
7530.129740,9145.956055,381.268463
20712.711220,20395.251953,739.354187
1422.522880,1290.240601,78.537415
24776.954080,24507.808594,868.811707
1570.394840,1606.644897,87.417557
2201.889700,2171.855469,109.968468
1302.149020,1235.864014,68.309799
1739.504260,1719.143555,80.520767
9496.281740,10408.801758,377.443024
8102.340040,7485.732910,291.779266
3756.275180,3641.772705,144.686005
2151.414280,2360.001465,105.354660
4829.471140,4205.745117,186.271393
25264.165360,24263.949219,859.111938
1820.175260,2136.146973,113.072571
20984.580760,21513.853516,763.581421
1514.134720,2118.389404,130.391907
2391.967400,2591.917480,137.463287
6556.939580,5747.788086,252.835495
16642.933480,15519.815430,550.392822
3261.667240,3583.743652,250.882156
3194.494980,3344.227783,229.099686
2545.487700,2556.831299,139.173431
7261.769400,8207.793945,335.371033
4173.225780,3979.235840,175.478195
4245.589320,4334.558105,253.680862
4246.527400,4186.898438,163.232559
12146.032780,11787.111328,436.877533
18291.927000,18578.039062,685.765625
5386.606200,4501.160156,191.084381
20483.306200,17549.816406,623.097839
8207.394540,8648.257812,398.796967
11294.168500,9082.462891,379.098602
2281.451900,2195.823730,115.307983
1308.955500,1292.923340,118.369339
3060.255720,3706.052246,201.400558
16768.416100,16762.949219,604.747620
1172.672880,1427.342896,81.424675
1225.182480,1642.352173,75.180634
1430.592080,1429.703369,73.056244
3647.414740,3709.154297,169.548981
5000.413500,5947.725586,235.924637
1527.238340,1978.265381,90.696274
29996.644080,29930.535156,1061.390991
3216.480320,2750.861572,137.555389
3497.521440,3216.639160,132.981628
3879.289440,4022.973145,153.481293
3676.405620,3305.453857,230.868973
6898.071960,6675.077148,236.609833
7286.520500,6500.601562,275.376953
6094.292000,5312.000977,254.609833
6643.250520,6460.083496,228.925201
1849.746060,1679.927002,89.673538
4980.389980,4831.691406,187.324921
2139.675580,2234.347412,140.020416
2765.820160,3235.545898,157.597321
2029.467800,2643.354004,149.945038
2574.766820,3081.506592,140.853058
5648.051680,4403.852051,262.491425
1808.587720,2735.834473,145.366623
1273.211820,1149.495850,66.716965
2293.580700,2395.395996,86.116776
4058.241480,3496.781250,193.278564
6791.288740,6468.085938,445.369934
7983.394740,7260.270508,269.204437
7861.975340,7802.517090,289.093811
2927.368940,3440.555420,202.954071
5188.543940,4484.106934,193.410278
10378.432540,9584.468750,361.915833
5375.857880,5649.189941,232.332230
1735.219080,1883.844360,104.830421
2836.202680,3055.563477,150.685150
3584.133440,3195.001221,150.447617
3750.345480,3443.639160,148.844666
3316.476260,3493.478027,233.103928
12716.654620,12649.370117,459.584137
4166.329080,4118.433594,161.436691
1588.532720,1494.509033,109.349205
16346.319880,15225.768555,560.339905
4724.514020,5065.769043,348.780914
4224.730680,4841.142090,187.337921
6304.270340,6086.264648,214.711746
1310.210320,1344.783936,74.147217
4948.028940,4896.248535,329.615540
1318.274200,1756.609375,82.798439
4901.713300,4440.188477,185.646759
2928.317860,3663.903564,149.755844
14072.076200,16498.113281,653.885437
4011.686060,4487.049805,285.092682
9260.847520,9756.517578,374.625549
1366.157720,1353.694702,75.201477
-1096.137000,-1420.856201,96.521759
4717.007320,4497.846680,212.751831
4964.193560,4625.456055,180.768341
11728.782500,12070.746094,437.474030
24365.007980,24852.544922,881.828613
18094.446520,18038.087891,657.338501
5808.412660,5816.331543,261.527069
5488.516500,5587.770020,260.406525
3827.502900,3565.795410,146.975128
2095.643640,2495.232422,127.033302
1371.380060,1499.906372,73.850998
2210.540640,2456.304199,130.698654
6489.916780,5997.338867,222.050217
2998.775800,3261.095703,149.920685
2009.414480,2028.703857,150.671539
2975.122100,3134.009521,134.984131
3430.323580,3636.263184,144.569382
4826.715820,6363.588867,248.333527
4781.070120,4558.073242,175.740555
10888.395880,11925.820312,442.730774
2350.345840,2283.528809,140.832932
19916.150800,21270.880859,754.801331
1179.132940,1665.840088,149.396500
5444.306800,4623.415039,195.853180
11393.666440,9331.420898,362.757660
2374.785520,2556.003174,172.380463
23792.885480,24662.001953,874.921875
6531.578480,8110.610352,330.453064
6032.162420,5662.075195,222.737259
4112.065180,3635.199951,187.690399
3077.275540,3083.712891,148.905182
2024.983380,2536.191895,203.430862
7578.838360,8740.315430,333.490601
5002.030720,5647.001953,225.165817
17039.360560,17406.958984,657.168274
13975.818240,12128.865234,442.854828
15143.615740,14865.443359,525.812805
2570.567840,2794.589600,136.362198
4153.384760,3860.119629,171.402618
3074.540820,3292.606201,135.864899
6409.271440,6762.946777,254.688889
5497.144300,5282.879883,211.603683
3637.125380,3930.905762,224.947311
4504.166740,4129.020508,192.793137
13377.443420,13535.849609,498.511383
10161.670540,9892.201172,377.320770
9545.391460,9446.550781,358.259003
4170.402900,3296.222656,181.906281
3558.086460,3627.049316,172.319550
5557.461240,5991.179688,242.939011
1691.897660,1277.166626,72.068764
5076.221940,4876.063477,325.202454
7539.970320,6461.598633,293.399475
4806.061000,4469.811523,179.569427
4778.216240,5030.166992,208.194855
10980.497200,13197.179688,538.233765
4997.105340,4363.208496,190.771439
14852.577480,13568.825195,504.777832
2197.765600,2495.997559,183.863617
7178.638260,7864.375000,294.938599
1180.985940,1296.687378,72.110046
5279.740300,6114.444336,239.042160
9059.261520,8985.375977,335.256531
3962.496080,4221.070801,305.526489
5282.697660,5879.838379,224.704468
8640.129540,8082.722656,395.069397
2739.177120,3385.214111,157.737091
3585.836260,3574.483887,127.033226
8712.596000,8374.823242,352.754761
18253.399200,18027.796875,652.199036
7338.699640,7912.842285,295.475006
3551.655240,3222.424316,131.250397
5891.304540,6273.449219,245.187943
1197.777260,1689.321533,173.133957
3028.165680,2777.477539,186.408142
5421.621420,4667.614746,198.168274
6329.671540,5929.533691,209.739944
15408.511740,14512.099609,534.970398
6001.895520,6508.636719,295.567719
7676.262520,7517.446777,301.872986
4973.281760,4797.437988,186.137787
2404.298800,2699.491699,115.046486
16148.318800,15622.578125,621.343445
1341.667120,1461.202637,79.274254
9456.573020,9165.865234,346.980499
1554.395840,1548.553345,86.717667
6813.028940,6003.956543,225.971848
3540.965600,3725.123535,191.778610
22363.935860,23036.167969,817.483887
7603.789520,8697.330078,332.368866
1981.363780,2457.285645,135.035278
5445.418000,5206.887695,219.023315
6305.255420,5809.596191,211.965622
3124.940960,3585.144531,169.372208
9298.232000,9902.707031,370.460144
3444.749980,3657.645996,170.327255
4730.823140,5322.069336,205.008270
3903.838480,4255.958984,164.282578
2052.409560,2112.478271,108.527664
1731.733920,1463.031982,91.146194
2060.696340,1939.775391,106.331009
3392.069260,3354.648926,177.712357
14652.304340,14636.632812,517.485718
2473.091700,2280.872070,165.690262
1557.350720,1710.522095,95.264931
2920.155080,2554.617676,124.734337
2088.864820,2105.722168,102.615944
1451.462180,1442.944458,70.137550
3152.624080,2937.886230,139.956421
12028.514040,11774.120117,437.513733
5195.335600,5341.775879,235.359863
2846.002760,3283.326660,171.327042
2720.317440,3048.055908,122.613174
2230.580260,2040.703491,89.120644
5870.792380,5183.875000,211.764801
8213.192040,7184.677246,308.413116
7636.912220,6722.133789,270.259949
1085.799560,1283.417603,63.993286
10898.687520,9910.419922,387.578827
34629.366620,37191.296875,1318.059448
18785.135500,17951.421875,634.288940
3656.885820,3728.323730,268.442810
5859.507180,5844.817871,222.462799
11317.455580,12287.999023,443.287292
11562.232400,11600.735352,447.695648
7712.153500,7751.196777,274.364380
3766.948520,3509.721924,140.669891
2306.978920,2388.386230,123.023193
4569.320780,4164.879395,191.930573
3341.930380,3318.840332,134.472153
16249.471020,16112.909180,586.574829
3770.430460,3981.289795,163.605515
4479.994440,4975.613281,231.846893
4071.930840,4003.701172,154.361343
1676.909700,1382.272827,101.698593
7673.354200,6623.018555,329.189667
12866.383160,12956.455078,479.947998
1801.178020,1712.893921,145.613556
5279.010280,4778.661133,188.362152
3725.822320,3292.721924,156.129196
1117.271960,1080.563477,126.587502
4185.455040,3800.612793,172.351959
1653.295360,1429.370728,79.979729
2977.621140,2427.556152,174.874039
2718.142500,2024.968506,111.206993
2068.581460,1992.534790,104.596153
4489.235340,4691.858398,229.174591
1615.247480,1806.356689,160.418610
4810.659740,4467.829590,198.816696
3563.140240,3695.946045,167.784393
17231.262520,15587.581055,580.325439
6174.281060,6163.649414,229.205566
6601.464920,6382.537598,250.594315
8753.444120,9329.551758,354.648071
2782.228580,3158.860840,243.998383
12991.428340,11913.775391,427.495300
2947.600080,2621.558838,127.027512
16615.949860,16102.750000,589.594177
7981.997100,7585.816406,279.435242
11129.121880,7455.134277,632.841248
5227.344600,4776.542480,184.192810
3791.434620,5201.599121,229.452057
2129.544740,2179.842529,92.456863
2106.471240,1897.164307,107.315895
5623.452480,6479.537598,257.480469
8203.698680,8126.532715,314.170258
31023.310760,32631.087891,1161.113037
3124.649800,2811.745361,156.880844
5002.040460,5390.785156,221.259308
7049.634300,6541.803711,246.744095
14838.710360,16491.890625,585.081238
1141.984160,1129.815063,63.726631


==> Data/test_pred2.txt <==
c1,c2,c3
6227.556740,6761.655273,182.236481
8247.503860,8774.944336,196.414993
16955.691440,17709.707031,396.359680
4035.184140,3834.867676,138.977753
1528.003200,1627.979248,64.504852
3858.140720,4377.354980,109.817947
2260.263640,2361.427246,101.216782
4918.156400,4797.734375,127.487259
3683.306640,3749.656738,116.499039
5908.917300,5794.622070,129.720459
2359.869320,3637.793457,114.820984
1331.565860,1465.454224,62.952282
3041.234860,3336.499512,77.374931
8677.363920,9786.139648,223.252960
4051.999400,3888.390625,163.794922
4508.038820,5326.530762,184.309052
6652.464460,7256.979492,162.445496
2264.603880,2571.556885,113.248764
2961.557440,3521.644531,176.926834
2187.420460,2258.516357,53.279488
19250.476540,22775.126953,509.715149
1689.385580,1804.636475,73.799667
3575.935460,3567.220215,133.177505
2384.659780,2970.735107,93.262741
1294.790860,1651.163818,65.247284
4067.709860,4504.154785,110.818153
3069.151900,3937.783936,157.523880
9607.868900,9752.133789,294.251434
6227.612940,5889.726074,184.589203
6052.877420,5740.038574,181.305145
11183.173020,10687.829102,405.261780
3074.801320,3163.160156,131.535049
13542.933960,14850.970703,332.386047
3338.780880,3214.319824,127.777931
5216.035060,5637.983887,140.647644
14211.124720,13127.458984,293.816772
5863.920980,6345.684082,149.837112
4688.543620,5259.390625,126.841881
2737.903940,2754.562988,94.885719
6751.402480,6999.909180,156.692703
4952.998900,5270.660645,118.132324
9581.916360,11463.047852,279.190887
7848.171220,7548.782227,290.646027
15018.156780,14836.654297,332.065643
2414.601900,2816.101807,102.511520
5863.747040,6662.655273,212.083221
9894.490240,11790.868164,287.965637
3987.377360,4576.714844,143.937988
3813.705140,4715.484863,153.151855
4716.097740,4475.941895,180.258636
11139.590800,11277.455078,252.416916
5854.599360,7236.530273,288.664154
7801.974780,9181.954102,205.523163
13600.826460,15543.044922,365.981476
6161.268620,6598.739258,248.386185
1570.458360,1517.444214,36.835262
8839.794480,9122.094727,204.183624
1340.220680,1335.559326,57.272224
12097.934240,13141.742188,294.136475
13284.945620,13483.710938,301.789154
14841.253880,15610.998047,349.394165
5696.610440,5907.319824,194.553650
6194.383920,6684.512695,210.381790
2442.870360,2400.257812,75.354538
-2242.038280,-753.646362,294.868042
3296.646600,3287.525879,114.832809
5148.944120,5560.382324,138.554688
14472.444160,15099.287109,337.942993
4176.355280,4148.688477,125.662514
5615.424680,5569.915527,220.195847
1460.974860,1528.160156,64.957848
5361.048420,5892.699707,131.915253
2577.489340,3058.483887,112.883179
2268.343260,2857.218018,86.585205
9092.169880,8662.053711,193.888641
7127.313780,6880.719727,233.511673
8698.954660,8810.022461,197.199951
1977.981680,3165.671387,201.423859
1836.344040,3611.996582,143.884460
4155.442880,4355.636230,130.674362
1480.795200,1606.617310,70.507111
15099.068320,14921.798828,333.971100
10578.670880,10707.978516,248.578888
4628.518320,5419.242676,176.271652
5630.978980,5030.332520,178.325272
9150.089700,9273.303711,225.311691
12708.631160,14011.970703,313.610748
7580.247820,7371.372070,165.005386
7668.384580,8124.303711,181.854721
5472.663740,6194.819824,193.208374
2679.829360,2920.288574,100.570320
1118.352160,1239.137085,53.922077
14717.486180,15597.791016,349.098572
12406.534280,14151.728516,316.738220
19876.442420,20247.544922,453.152100
4325.007980,4505.178711,163.475021
24801.631600,25819.962891,577.853271
1895.865920,2023.982178,92.266205
5851.363160,5630.430664,221.762207
1150.427500,1508.923706,72.186607
3476.589120,4448.409668,160.729980
4262.628800,4409.967285,105.439758
6069.232340,5721.417969,213.750153
4656.798300,4696.440430,111.585960
5453.644000,6066.633301,165.505524
8166.467360,8326.958984,279.493927
1961.958540,2464.831543,115.252426
6202.255100,6118.390137,170.889511
4212.530480,5292.637207,172.205627
4422.336800,5448.114258,142.033051
3648.374500,3718.721191,130.377686
1430.606440,1811.657959,77.552460
9231.764040,9793.477539,259.593597
14725.272380,15812.322266,353.899445
1087.502380,1635.623169,80.261215
7020.691500,7450.742188,166.781586
3467.643280,4119.577637,211.235062
18178.497320,18398.263672,411.768250
4290.845700,4486.347168,157.270020
6843.893440,8871.787109,323.797546
5097.028640,5292.499512,120.047279
8460.107020,10805.325195,336.046112
14555.217100,14555.658203,325.777527
12043.384560,13600.830078,361.643372
6564.005240,7443.461914,257.320343
13711.177540,14714.681641,329.336121
5164.840400,5683.983887,153.995529
2707.777700,2781.129150,173.479370
30810.967480,34066.871094,762.405151
7530.129740,9764.977539,401.977112
20712.711220,21917.638672,490.525970
1422.522880,1632.840576,79.042358
24776.954080,25377.205078,567.945190
1570.394840,1808.271729,84.537949
2201.889700,2083.501709,72.924294
1302.149020,1411.367310,37.335754
1739.504260,1947.677124,86.248627
9496.281740,10433.687500,233.534821
8102.340040,7700.831055,172.378143
3756.275180,3621.235840,134.134064
2151.414280,2311.480469,80.031555
4829.471140,4396.742188,152.318619
25264.165360,27703.417969,620.001831
1820.175260,2431.029541,108.925827
20984.580760,21853.388672,489.088135
1514.134720,2156.632812,106.696632
2391.967400,2768.643066,130.098846
6556.939580,6217.043457,193.196320
16642.933480,16291.642578,364.625824
3261.667240,3933.004395,138.802567
3194.494980,3387.955078,99.445122
2545.487700,2657.855469,97.733566
7261.769400,8520.874023,190.729263
4173.225780,4425.160156,162.905655
4245.589320,4633.253418,189.266693
4246.527400,4343.157715,102.729065
12146.032780,11671.594727,261.237061
18291.927000,19043.203125,426.200989
5386.606200,5057.415527,169.124207
20483.306200,17563.591797,393.089783
8207.394540,9286.357422,364.675537
11294.168500,10039.059570,299.677917
2281.451900,2510.813232,91.324997
1308.955500,2060.265869,117.771812
3060.255720,3699.672363,142.760071
16768.416100,17802.080078,398.426788
1172.672880,1355.316772,61.286633
1225.182480,1791.503662,75.571243
1430.592080,1488.444946,60.427879
3647.414740,4074.274902,122.007523
5000.413500,6184.823242,152.607330
1527.238340,2182.938965,97.866402
29996.644080,31006.269531,693.914062
3216.480320,2790.956787,102.824364
3497.521440,3683.752441,147.989960
3879.289440,4292.155762,155.962173
3676.405620,3596.798340,152.044113
6898.071960,7299.672852,242.083466
7286.520500,6766.225586,219.970856
6094.292000,5539.969727,278.847351
6643.250520,6518.839844,145.927216
1849.746060,1781.359619,67.951981
4980.389980,4935.129883,126.612709
2139.675580,1601.486206,400.511780
2765.820160,3329.291504,117.535866
2029.467800,2416.640381,125.989342
2574.766820,3386.402832,121.319626
5648.051680,5178.148926,242.611938
1808.587720,2979.172119,119.413712
1273.211820,1182.895264,51.046455
2293.580700,2810.948730,129.626984
4058.241480,4078.121582,166.590897
6791.288740,7012.592773,166.933441
7983.394740,7624.516602,170.670380
7861.975340,8458.070312,189.323868
2927.368940,3524.520020,107.607742
5188.543940,4661.358398,167.068146
10378.432540,10364.665039,231.990204
5375.857880,5789.492676,179.517426
1735.219080,1881.945923,79.628189
2836.202680,3151.345947,111.518211
3584.133440,3433.197754,122.162415
3750.345480,3864.844238,156.562836
3316.476260,3482.860840,100.677444
12716.654620,12499.078125,279.754700
4166.329080,4277.847656,100.641716
1588.532720,1691.272705,79.203659
16346.319880,15499.783203,346.905365
4724.514020,5151.066895,134.360748
4224.730680,5057.030273,151.666443
6304.270340,6135.813477,195.238190
1310.210320,1446.760864,67.527069
4948.028940,4963.602051,142.732666
1318.274200,1942.562744,85.372063
4901.713300,4638.734375,108.613998
2928.317860,3735.835449,103.302811
14072.076200,18517.986328,507.175354
4011.686060,4731.965332,158.125183
9260.847520,9871.814453,220.961060
1366.157720,1405.680420,57.684547
-1096.137000,687.451172,30.393082
4717.007320,4721.082031,178.269119
4964.193560,4703.399902,134.720215
11728.782500,12999.406250,290.951202
24365.007980,26178.285156,585.872009
18094.446520,19196.720703,429.636475
5808.412660,5806.713867,241.742020
5488.516500,5749.899414,200.731842
3827.502900,3727.383301,92.833427
2095.643640,2680.979980,98.481186
1371.380060,1599.092773,66.222870
2210.540640,2446.128662,116.041306
6489.916780,6544.045410,234.159256
2998.775800,3719.403809,130.612213
2009.414480,2495.797363,116.306213
2975.122100,3320.278809,116.000916
3430.323580,3846.020020,141.791794
4826.715820,6065.102051,175.497025
4781.070120,4555.277344,139.237152
10888.395880,12584.781250,281.672607
2350.345840,2136.138428,96.315369
19916.150800,21653.248047,484.609314
1179.132940,1791.371826,96.147095
5444.306800,4880.362305,176.172638
11393.666440,10393.297852,232.630936
2374.785520,2798.156006,164.032623
23792.885480,25241.277344,564.903320
6531.578480,7681.643555,261.351013
6032.162420,5746.520020,137.942062
4112.065180,3802.891846,147.048370
3077.275540,3432.130859,121.524612
2024.983380,3150.353760,122.821793
7578.838360,8573.375977,191.904205
5002.030720,6122.324707,168.757889
17039.360560,17828.285156,399.013275
13975.818240,13029.475586,291.624084
15143.615740,15214.787109,340.527649
2570.567840,3004.750244,114.192154
4153.384760,4398.558105,158.108978
3074.540820,3343.087891,118.809006
6409.271440,6764.102539,157.816238
5497.144300,5332.522949,119.379440
3637.125380,4208.477539,161.247375
4504.166740,4289.769043,199.431137
13377.443420,14119.783203,316.023376
10161.670540,10298.142578,230.501587
9545.391460,9486.478516,212.337921
4170.402900,3562.935059,146.292419
3558.086460,3429.604980,141.636108
5557.461240,6260.347656,194.428619
1691.897660,1356.194580,61.401600
5076.221940,4950.113770,151.214615
7539.970320,7312.653809,244.574539
4806.061000,4571.210449,122.274673
4778.216240,5223.667480,152.876663
10980.497200,14386.931641,570.967224
4997.105340,4581.883301,158.719055
14852.577480,14377.298828,321.786133
2197.765600,2859.880615,126.613182
7178.638260,7742.505371,173.969940
1180.985940,1503.355591,72.174553
5279.740300,6110.563477,136.790695
9059.261520,9538.954102,217.244553
3962.496080,4399.547363,141.627487
5282.697660,5829.715332,138.095123
8640.129540,7861.268555,245.574265
2739.177120,3403.480957,114.513512
3585.836260,4058.785645,95.715889
8712.596000,9356.094727,261.417389
18253.399200,18326.656250,410.165955
7338.699640,7839.692383,176.216553
3551.655240,3361.436035,121.168991
5891.304540,6118.712402,136.973053
1197.777260,1452.335571,69.984154
3028.165680,3124.869629,98.072197
5421.621420,4933.195801,177.593521
6329.671540,6550.213867,146.629288
15408.511740,14524.095703,325.071228
6001.895520,7036.695312,238.685349
7676.262520,7817.596680,190.494934
4973.281760,5023.672363,138.733612
2404.298800,2723.449219,115.192223
16148.318800,16493.562500,369.144409
1341.667120,1599.909302,61.108356
9456.573020,9417.148438,210.786407
1554.395840,1519.578125,68.871353
6813.028940,6553.123535,157.194366
3540.965600,4507.562988,168.912262
22363.935860,24186.417969,541.297363
7603.789520,8713.906250,195.049042
1981.363780,2666.415771,214.219925
5445.418000,5415.921875,212.277664
6305.255420,6960.479492,227.638214
3124.940960,4165.871582,166.142838
9298.232000,10629.835938,237.924271
3444.749980,3773.863770,142.017212
4730.823140,5222.206055,123.221497
3903.838480,4499.573730,106.441406
2052.409560,2265.735107,109.696144
1731.733920,1402.821289,65.947525
2060.696340,2176.461670,97.019142
3392.069260,3353.767090,125.845924
14652.304340,14762.099609,330.397308
2473.091700,2828.111328,132.745148
1557.350720,1758.204346,71.087517
2920.155080,2923.619385,123.503036
2088.864820,2207.859131,85.381348
1451.462180,1500.240479,64.589592
3152.624080,3342.996582,110.043457
12028.514040,12114.606445,271.150879
5195.335600,5282.700195,214.963715
2846.002760,3156.096924,144.865524
2720.317440,3324.177246,122.604691
2230.580260,2318.963379,97.389076
5870.792380,5739.430176,137.547318
8213.192040,7788.810059,174.346954
7636.912220,7358.218750,214.175995
1085.799560,1494.708618,33.495720
10898.687520,10616.134766,237.617676
34629.366620,36623.722656,819.623230
18785.135500,19721.433594,441.378662
3656.885820,3611.336426,155.733658
5859.507180,6065.886230,171.454468
11317.455580,13006.599609,291.112152
11562.232400,12314.163086,275.616638
7712.153500,7872.840820,176.227417
3766.948520,3598.978516,117.508766
2306.978920,2680.535400,94.684669
4569.320780,4516.871582,217.078812
3341.930380,3683.604980,125.259544
16249.471020,15806.275391,353.764099
3770.430460,4443.796387,152.337692
4479.994440,4998.344238,196.090729
4071.930840,4451.534180,109.431358
1676.909700,1639.064209,66.740868
7673.354200,7637.616211,320.335144
12866.383160,13937.017578,311.933350
1801.178020,2152.007568,102.994995
5279.010280,5179.353027,122.835861
3725.822320,3469.219238,121.186234
1117.271960,1408.968750,63.867371
4185.455040,4139.928223,196.704147
1653.295360,1733.807617,80.579056
2977.621140,3083.150635,149.299118
2718.142500,2295.904297,106.036514
2068.581460,2024.886963,82.132057
4489.235340,5080.086426,213.547485
1615.247480,2645.732422,167.106842
4810.659740,4968.241699,119.360878
3563.140240,3783.257324,125.559189
17231.262520,17303.357422,387.266205
6174.281060,6428.607910,144.949478
6601.464920,6685.389648,149.654327
8753.444120,8746.905273,195.787460
2782.228580,3243.245361,153.350616
12991.428340,12599.592773,282.004059
2947.600080,3060.998535,133.038055
16615.949860,17241.767578,385.887939
7981.997100,8122.063477,181.804596
11129.121880,16195.626953,1292.721436
5227.344600,5311.953613,138.862961
3791.434620,5431.911133,277.951660
2129.544740,2219.839600,88.937943
2106.471240,2244.701416,100.001633
5623.452480,6213.687988,139.098434
8203.698680,8133.440430,182.059219
31023.310760,35141.277344,786.448364
3124.649800,2965.739014,126.864464
5002.040460,5700.711914,179.602005
7049.634300,6957.500000,155.743668
14838.710360,16783.576172,375.634369
1141.984160,1251.500122,54.261757


==> Data/test_pred3.txt <==
c1,c2
6227.556740,7.047617
8247.503860,9.035949
16955.691440,18.155037
4035.184140,4.201005
1528.003200,1.653075
3858.140720,5.016557
2260.263640,1.996074
4918.156400,5.153231
3683.306640,3.644655
5908.917300,5.604362
2359.869320,3.178132
1331.565860,1.345329
3041.234860,3.386940
8677.363920,9.608389
4051.999400,3.483614
4508.038820,5.477113
6652.464460,7.671965
2264.603880,2.062860
2961.557440,4.253521
2187.420460,1.936866
19250.476540,22.058950
1689.385580,1.937311
3575.935460,3.994438
2384.659780,2.642566
1294.790860,1.830913
4067.709860,4.938428
3069.151900,3.855000
9607.868900,8.881908
6227.612940,5.671327
6052.877420,5.525873
11183.173020,9.748967
3074.801320,3.050676
13542.933960,14.784660
3338.780880,2.880215
5216.035060,6.094057
14211.124720,13.619050
5863.920980,6.466314
4688.543620,5.437016
2737.903940,2.666677
6751.402480,8.921444
4952.998900,4.841022
9581.916360,11.508103
7848.171220,7.867687
15018.156780,15.067031
2414.601900,3.250221
5863.747040,6.851654
9894.490240,11.831270
3987.377360,4.627476
3813.705140,5.380108
4716.097740,4.238267
11139.590800,11.762279
5854.599360,7.627856
7801.974780,10.089341
13600.826460,15.356334
6161.268620,6.439015
1570.458360,1.345329
8839.794480,9.059369
1340.220680,1.345329
12097.934240,12.233611
13284.945620,13.692198
14841.253880,16.571342
5696.610440,6.034353
6194.383920,6.635755
2442.870360,2.635451
-2242.038280,1.345329
3296.646600,3.333973
5148.944120,5.890404
14472.444160,15.963682
4176.355280,4.612936
5615.424680,5.585073
1460.974860,1.900506
5361.048420,7.055837
2577.489340,2.859378
2268.343260,2.843327
9092.169880,8.759930
7127.313780,7.087207
8698.954660,9.607080
1977.981680,3.171275
1836.344040,3.670740
4155.442880,4.917572
1480.795200,1.769150
15099.068320,14.999012
10578.670880,10.166219
4628.518320,5.653968
5630.978980,5.081260
9150.089700,9.233506
12708.631160,14.543798
7580.247820,8.574007
7668.384580,8.560145
5472.663740,6.509092
2679.829360,3.412459
1118.352160,1.345329
14717.486180,16.642603
12406.534280,14.320129
19876.442420,18.688730
4325.007980,4.926429
24801.631600,25.487528
1895.865920,1.614143
5851.363160,5.840989
1150.427500,1.345329
3476.589120,4.805758
4262.628800,4.680839
6069.232340,5.981002
4656.798300,4.793127
5453.644000,6.522134
8166.467360,9.449713
1961.958540,2.055013
6202.255100,7.375510
4212.530480,5.477813
4422.336800,5.293618
3648.374500,2.781663
1430.606440,2.453415
9231.764040,9.412610
14725.272380,15.489550
1087.502380,1.345329
7020.691500,8.477024
3467.643280,3.575411
18178.497320,17.724974
4290.845700,4.495217
6843.893440,8.563283
5097.028640,5.769455
8460.107020,9.699413
14555.217100,14.505042
12043.384560,13.399004
6564.005240,7.428148
13711.177540,15.378800
5164.840400,6.500482
2707.777700,3.441285
30810.967480,34.005558
7530.129740,8.190209
20712.711220,23.223951
1422.522880,1.697629
24776.954080,25.310925
1570.394840,1.421237
2201.889700,2.028128
1302.149020,1.345329
1739.504260,1.944603
9496.281740,10.970418
8102.340040,8.073322
3756.275180,4.133140
2151.414280,2.479166
4829.471140,4.460556
25264.165360,25.357826
1820.175260,2.591776
20984.580760,22.650608
1514.134720,2.299602
2391.967400,2.535655
6556.939580,6.221354
16642.933480,15.649771
3261.667240,4.188379
3194.494980,4.218363
2545.487700,2.569314
7261.769400,8.720741
4173.225780,4.487282
4245.589320,4.554626
4246.527400,4.607402
12146.032780,13.105558
18291.927000,18.310749
5386.606200,5.194601
20483.306200,18.872042
8207.394540,8.569032
11294.168500,9.855764
2281.451900,2.356843
1308.955500,2.639570
3060.255720,4.197174
16768.416100,17.723759
1172.672880,1.575878
1225.182480,1.791597
1430.592080,1.397731
3647.414740,4.108151
5000.413500,5.971742
1527.238340,2.276815
29996.644080,32.103085
3216.480320,2.642925
3497.521440,3.948453
3879.289440,4.334188
3676.405620,4.454767
6898.071960,6.908825
7286.520500,6.905363
6094.292000,5.354796
6643.250520,6.155432
1849.746060,2.029994
4980.389980,5.391940
2139.675580,3.123814
2765.820160,3.090550
2029.467800,2.637767
2574.766820,3.832189
5648.051680,5.040887
1808.587720,3.923621
1273.211820,1.345329
2293.580700,3.363329
4058.241480,3.852221
6791.288740,7.589764
7983.394740,8.131188
7861.975340,8.946705
2927.368940,3.637289
5188.543940,5.201892
10378.432540,10.675506
5375.857880,5.742353
1735.219080,2.213266
2836.202680,2.811527
3584.133440,3.731700
3750.345480,4.049928
3316.476260,4.277243
12716.654620,12.085496
4166.329080,4.539943
1588.532720,1.578544
16346.319880,16.661572
4724.514020,5.932552
4224.730680,5.940167
6304.270340,6.242028
1310.210320,1.345329
4948.028940,5.472854
1318.274200,1.974041
4901.713300,4.943619
2928.317860,3.623673
14072.076200,17.850183
4011.686060,5.206902
9260.847520,10.211880
1366.157720,1.553390
-1096.137000,1.345329
4717.007320,4.763141
4964.193560,5.049768
11728.782500,13.095101
24365.007980,26.098841
18094.446520,19.551058
5808.412660,5.790982
5488.516500,5.145080
3827.502900,3.685195
2095.643640,2.686832
1371.380060,1.413798
2210.540640,2.784195
6489.916780,6.413592
2998.775800,3.874075
2009.414480,2.174007
2975.122100,3.812314
3430.323580,4.315323
4826.715820,6.200400
4781.070120,4.940225
10888.395880,11.662621
2350.345840,2.486567
19916.150800,22.358694
1179.132940,2.014746
5444.306800,5.452177
11393.666440,10.106206
2374.785520,3.632875
23792.885480,26.761616
6531.578480,7.649758
6032.162420,6.450691
4112.065180,3.863039
3077.275540,3.673331
2024.983380,3.082148
7578.838360,9.669028
5002.030720,6.166262
17039.360560,17.789207
13975.818240,13.265486
15143.615740,15.913390
2570.567840,2.880087
4153.384760,4.616218
3074.540820,3.712638
6409.271440,7.874767
5497.144300,5.478797
3637.125380,4.532278
4504.166740,4.019886
13377.443420,14.026525
10161.670540,9.987518
9545.391460,10.401394
4170.402900,3.331640
3558.086460,2.668365
5557.461240,6.360313
1691.897660,1.345329
5076.221940,5.270497
7539.970320,7.011643
4806.061000,4.150910
4778.216240,5.704259
10980.497200,11.524561
4997.105340,4.697391
14852.577480,14.954228
2197.765600,2.619720
7178.638260,8.814527
1180.985940,1.345329
5279.740300,6.735239
9059.261520,9.102323
3962.496080,5.463699
5282.697660,6.491296
8640.129540,8.798750
2739.177120,3.669573
3585.836260,3.808008
8712.596000,9.216558
18253.399200,18.449181
7338.699640,8.351751
3551.655240,3.292727
5891.304540,6.764000
1197.777260,1.345329
3028.165680,2.896877
5421.621420,5.469704
6329.671540,6.797105
15408.511740,14.713517
6001.895520,7.062982
7676.262520,8.357335
4973.281760,5.647930
2404.298800,2.860476
16148.318800,17.141823
1341.667120,1.366239
9456.573020,9.230804
1554.395840,1.706582
6813.028940,7.205341
3540.965600,4.692096
22363.935860,24.634529
7603.789520,8.166398
1981.363780,3.797791
5445.418000,4.882981
6305.255420,7.665791
3124.940960,4.517531
9298.232000,11.759336
3444.749980,4.137430
4730.823140,5.856399
3903.838480,4.595892
2052.409560,1.947137
1731.733920,1.604206
2060.696340,1.458046
3392.069260,3.576117
14652.304340,15.658944
2473.091700,2.533036
1557.350720,1.945878
2920.155080,2.526747
2088.864820,2.635451
1451.462180,1.724230
3152.624080,3.376819
12028.514040,12.616042
5195.335600,5.162863
2846.002760,3.874259
2720.317440,3.447548
2230.580260,2.371902
5870.792380,7.016399
8213.192040,7.855947
7636.912220,7.656002
1085.799560,1.345329
10898.687520,10.493738
34629.366620,37.559475
18785.135500,19.931149
3656.885820,4.045148
5859.507180,7.024830
11317.455580,12.504629
11562.232400,11.648223
7712.153500,7.929317
3766.948520,3.989829
2306.978920,2.584777
4569.320780,3.810812
3341.930380,4.041267
16249.471020,16.270996
3770.430460,4.730969
4479.994440,5.127288
4071.930840,4.814693
1676.909700,1.371750
7673.354200,7.635750
12866.383160,14.855875
1801.178020,1.912788
5279.010280,5.744296
3725.822320,3.462945
1117.271960,1.345329
4185.455040,3.493836
1653.295360,1.809400
2977.621140,2.964630
2718.142500,2.059389
2068.581460,2.562648
4489.235340,4.651360
1615.247480,2.650424
4810.659740,4.928598
3563.140240,3.921276
17231.262520,15.894395
6174.281060,6.832577
6601.464920,7.002912
8753.444120,9.516346
2782.228580,3.898494
12991.428340,12.907299
2947.600080,2.563867
16615.949860,16.832497
7981.997100,8.117830
11129.121880,2.635451
5227.344600,6.257153
3791.434620,4.938372
2129.544740,2.751331
2106.471240,1.539480
5623.452480,7.359836
8203.698680,8.841209
31023.310760,36.151817
3124.649800,2.641655
5002.040460,5.847360
7049.634300,7.562023
14838.710360,17.065674
1141.984160,1.362245

